Designing for emotion regulation interventions: an agenda for HCI theory and research

There is a growing interest in HCI to envision, design, and evaluate technology-enabled interventions that support users' emotion regulation. This interest stems in part from increased recognition that the ability to regulate emotions is critical to mental health, and that a lack of effective emotion regulation is a transdiagnostic factor for mental illness. However, the potential to combine innovative HCI designs with the theoretical grounding and state-of-art interventions from psychology has yet to be fully realised. In this paper, we synthesise HCI work on emotion regulation interventions and propose a three-part framework to guide technology designers in making: (i) theory-informed decisions about intervention targets; (ii) strategic decisions regarding the technology-enabled intervention mechanisms to be included in the system; and (iii) practical decisions around previous implementations of the selected intervention components. We show how this framework can both systematise HCI work to date and suggest a research agenda for future work.

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/ER_Research_Papers-forR.csv <==
Label	ID	Round 	full_citation	Authors	Year	Title	Venue	Database	DOI	Keywords	Abstract	Filter	top_down	bottom_up	in_situ	training	Technology	res_stage	HCI_focus	mechanism	specificity	time_scope	Notes	rater
Bakker2018	"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
"	1	"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442."	"D Bakker, N Rickard"	2018	Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism	Journal of Affective Disorders	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016	Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness	"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize."""	Include	1	0	0	1	Mobile app (text input/questionnaire)	Late	Intervention Efficacy	Awareness	Moderate	Ongoing		Alissa
Miri2020	"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
"	2	"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44."	"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K."	2020	"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer"	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3365107	"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing"	"""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV's pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies."""	Include	0	2	2	0	Custom (Wearable) Haptic Actuator	Early	Modality	Physiological synchronisation	Moderate	Ongoing	highlight importance of customization; question long term/training use	Alissa
Paredes2014	"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
"	2	"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering)."	"Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez"	2014	PopTherapy: coping with stress through pop-culture	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi.org/10.4108/icst.pervasivehealth.2014.255070	"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning"	"Stress is considered to be a modern day "global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors."	Include	1	0	1	0	Mobile (ML recommender app)	Mid	Co-Design	Reminder-Recommender	Various/Other	Ongoing	testing ML Recommender more than micro-intervention content per se.	Alissa
Sanches2019	"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
"	2	"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32."	"Sanches, P., Höök, K., Sas, C., & Ståhl, A"	2019	Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3318143	"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback"	"""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users' skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata."""	RW only					Mobile | GSR sensor + App on Smart device	Early 	Co-Design	Various	Various/Other	N/A	Importance of customization in interpreation as part of design process	Alissa
Scholten2018	Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018	1	"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one."	"H Scholten, M Malmberg, A Lobel, RCME Engels…"	2018	A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents	Journal of behavioral research and therapy	ACM	https://doi.org/10.1371/journal.pone.0147763	"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing"	"Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the "at-risk" cut-off on the Spence Children Anxiety Survey were eligible. Adolescents'  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents' anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants'  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues."	Include	1	1	0	1	PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game	Late	Intervention Efficacy	Biofeedback	High	Scaffold	"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  "	Alissa
Snyder2015	"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
"	2	"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153)."	"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G"	2015	MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191	Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.	"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual's current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user's private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us."""	RW only					Mobile | Custom | EDA sensor + lights	Early	Social Connection	Biofeedback	Low 	Ongoing		Alissa
Yu2017	"Yu_StressTree metaphorical visualization for BFB_DIS_2017
"	2	"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337)."	"Bin Yu, Mathias Funk, Jun Hu, Loe Feijs"	2017	StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management	Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729	Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability	"""In today's highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present 'StressTree,' a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a 'healthy-looking' tree."""	RW only					Custom | PC | HRV Sensor/Screen | Other	Early	Modality	Biofeedback	Low	Ongoing	"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. "	Alissa/Note by Petr
Antle2019	"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
"	1	"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96)."	Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson	2019	Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App	"Conference on Tangible, Embedded, and Embodied Interaction"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650	"EEG, wearable, children, anxiety"	"Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children's anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children's ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual's unique and changing mental health needs."	Include	1	2	0	2	"Mobile | EEG Headset + Custom  App (Android, Unity) "	Mid	Intervention Efficacy	Biofeedback	High	Scaffold	importance of socio-tech factors e.g. facilitator rapport	Alissa
Antle2018	Antle_EastMeetsWest_2018	X	"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866"	"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer"	2018	"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate"	TOCHI	ACM	https://doi.org/10.1007/s00779-018-1166-x	"Neurofeedback, self-regulation, children"	"Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children."	Include	1	2	0	2	"Mobile | EEG Headset + Custom  App (Android, Unity) "	Mid	Intervention Efficacy	Biofeedback	High	Scaffold	look at transfer and maintenance 	Alissa
Badia2018	"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
"	2	"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887."	"Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli"	2018	Toward Emotionally Adaptive Virtual Reality for Mental Health Applications	journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846	"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation"	"""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the "The Emotional Labyrinth," a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users' reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users' affective state."""	RW only					PC + VR headset w/ various physio/neuro feedback sensors	Early	Modality	Awareness	Low	Ongoing	MM VR images based on physiology	Alissa
Carlier2019	"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
"	2	"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461)."	"Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck"	2019	Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237	"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques"	"""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants."""	Include	1	1	0	1	"Mobile App (Android, Unity)"	Early	Intervention Efficacy	Other	Low	Ongoing	"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles"	Alissa
Cavazza2014	"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
"	1	"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8)."	Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler	2014	Integrating Virtual Agents in BCI Neurofeedback Systems	Virtual Reality International Conference	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713	"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing"	"""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation."""	Exclude												Alissa
Costa2019	"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
"	2	"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23."	"JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY"	2019	BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch	"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3328911	"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive"	"""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user's cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user's cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes."""	Include	0	2	2	0	Smart watch & Haptic HR simulator	Late	 Intervention Efficacy	Physiological synchronisation	High	Ongoing	"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet."	Alissa
Crepaldi2017	Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167)	1	"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham."	"Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti"	2017	Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167)	Conference on Virtual Reality and Augmented Reality	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11	"ADHD, computer game, solution for ER through reflection."	"The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay."	Exclude												
Diaz2016	"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

"	1	"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6)."	"JC Torrado, G Montoro, J Gomez"	2016	Technology–aided authoring tools for ASD coaching support	International Conference on Human Computer Interaction	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839	"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems"	"""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means."""	Include	2	0	2	0	Mobile App + Smart watch for HR sensing (Android)	Early	Intervention Efficacy	Reminder-Recommender	Low	Ongoing	Check rigor of study/about teachers creating interventions 	Alissa
Fage2019	"Fage_ER ASD app for school_Journal of Education and computers_2019

"	1	"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21."	"C Fage, C Consel, K Etchegoyhen, A Amestoy…"	2019	An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation	Journal of Computers & Education	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003	"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation"	"The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings."	Include	2	0	1	1	Mobile App	Deployment 	Intervention Efficacy	Reminder-Recommender	Moderate	Ongoing	Study seems solid?	Alissa
Frey2018	"Frey_Breeze: wearable BFB_CHI_2018
"	1	"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12)."	"Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard? jcauchard@acm.org"	2018	Breeze: Sharing Biofeedback Through Wearable Technologies	CHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219	Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing	"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device's design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants' perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy."""	Exclude												
Ghandeharioun2017	"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
"	2	"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631)."	"Ghandeharioun, A., & Picard, R."	2017	BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164	BrightBeat; intervention; breathing; GBR; MBR.	"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user's breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use."""	Include	0	2	2	0	PC and Mobile	Deployment	Intervention Efficacy	Physiological synchronisation	Moderate	Ongoing		Alissa
Huang2015	"Huang_Emotion Map_CSCW_2015

"	1	"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142)."	Yun Huang and Ying Tang and Yang Wang	2015	Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173	"Location based emotion sharing, students, mobile"	"""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people's awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants' self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities."""	Include	2	0	1	2	Mobile	Deployment	Intervention Efficacy	Awareness	High	Ongoing		Alissa
Choi2020	"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
"	2	"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30)."	"Choi, K. Y., & Ishii, H"	2020	ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation	"Conference on Tangible, Embedded, and Embodied Interaction"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250	Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness	"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users' heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user's HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual's tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user's HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load."""	Include					Custom | Smart Watch & Custom Actuation Haptics | other	Early 	Modality	Physiological synchronisation	Moderate	Ongoing		Alissa
Jingar2019	"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
"	2	"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36)."	"Monika Jingar, Helena Lindgren"	2019	"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)"	Conference on Human-Agent Interaction	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907	Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction	"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person's emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities."""	Exclude												
Knox2011	"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

"	1	"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195."	"M Knox, J Lentini, TS Cummings…"	2011	Game-based biofeedback for paediatric anxiety and depression	Journal of Mental health in family medicine	G. scholar	https://www.ncbi.nlm.nih.gov/pubmed/22942901	"anxiety, biofeedback, children/adolescents, depression, relaxation"	"""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths."""	Include	2	2	0	2	PC desktop w/ GSR/HR Commercial Sensors	Late	Intervention Efficacy	Biofeedback	Moderate	Ongoing		Alissa
Kocielnik2013	"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
"	2	"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE."	"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H"	2013	Smart technologies for long-term stress monitoring at work	Symposium on Computer-Based Medical Systems	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764	stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance	"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person's activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance."""	Include	2	0	0	1	Wristband sensor | PC calendar	Early	Intervention Efficacy	Awareness	Low	Ongoing		Alissa
Khong2014	"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

"	1	"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE."	A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod	2014	BCI based multi-player 3-D game control using EEG for enhancing attention and memory	"Conference on Systems, Man, and Cybernetics"	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189	"EEG NFB, Classroom, HRI"	"""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions."""	Exclude												Alissa
Lee2017	"Lee_Self tracking and expression through Clay_DIS 17
"	1	"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475)."	Kwangyoung Lee and Hwajung Hong	2017	Designing for Self-Tracking of Emotion and Experience with Tangible Modality	Conference on Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697	"Tangible interactiom, self tracking, emotions"	"Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one's daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker's data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health."	Exclude					"clay, diary"	Early 		Other	Low 	Ongoing		Alissa
Liang2018	"Liang_BioFidget respiration training_CHI_2018
"	2	"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12)."	"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M"	2018	BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner	CHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187	Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction	"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting."""	Include	0	1	1	0	Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring	Early	Modality	Biofeedback	Low 	Ongoing	"Eval: Tech and UX, Resp training"	Alissa
Lloyd2010	"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

"	1	"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4)."	"Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD"	2010	Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes	Journal of Alternative Therapies in Health & Medicine	G. scholar	20653294		"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment."""	Exclude												Alissa
Lobel2016	"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
"	1	"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951)."	Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic	2016	Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521	"Bio-feedback games, anxiety"	"""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player's physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players' heart rate is continuously read into the game which in turn adapts to the player's momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind."""	Include	0	2	0	1	PC game HR sensor	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)"	Alissa
Mandryk2013	"Mandryk_NFB for children with FASD_IDC_2013
"	1	"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172)."	Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver	2013	Games As Neurofeedback Training for Children with FASD	IDC	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762	"Biofeedback, neurofeedback, games, FASD, ADHD."	"""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child's interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child's interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training."""	Include	0	2	0	2	PC game + EEG sensor 	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	"Obfuscation - the less focused players is, the more obfuscated displayed info is"	Alissa
Moraveji2011	"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
"	2	"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428)."	"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J."	2011	Peripheral paced respiration: influencing user physiology during information work	ACM symposium on User interface software and technology	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250	"Respiration, peripheral, biofeedback, stress."	"We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user's full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect."	Include	0	1	2	0	PC + resp sensor	Mid	Modality	Physiological synchronisation	Low	Ongoing	Peripheral paced breathing in PC/explore pacing/bad design!	Alissa
Moraveji2012	"Moraveji_BreathTray Respiration self regulation_CHI_2012
"	1	"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410)."	Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara	2012	BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810	"Resipration, peripherial feedback, desktop"	"Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user's psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users' respiration  patterns when they worked on a single intensive task  but not while multi-tasking."	Include	2	0	1	1	System tray PC + resp sensor	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK	Alissa
Niksirat2019	"Niksirat_attention regulation framework mobile phones_TOCHI_2019
"	2	"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44."	"KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN"	2019	Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3359593	"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA"	"""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user's unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies."""	Exclude												Alissa
Oehler2018	Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018	1	"Oehler, M., & Psouni, E. (2019). "Partner in Prime"? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657."	"M Oehler, E Psouni"	2018	"Partner in Prime"? Effects of repeated mobile security priming on attachment security and perceived stress in daily life	Journal of attachment and human behavior	G. scholar	https://doi.org/10.1080/14616734.2018.1517811	"Experiment, Mobile app, intervnetion, secured attachment"	"Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations."	Exclude												Alissa
Parnandi2018	"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
"	2	"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing."	Avinash Parnandi and Ricardo Gutierrez-Osuna	2018	Partial Reinforcement in Game Biofeedback for Relaxation Training	Journal Transactions on Affective Computing	IEEE		"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors"	"This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work."	Include	0	2	0	2	"Mobile, resp sensor"	Mid	Modality	Biofeedback	Moderate	see notes	comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!	Alissa
Parnandi2017	"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
"	1	"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371."	A. Parnandi; R. Gutierrez-Osuna	2017	Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games	Journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665	"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors"	"""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user's physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor."""	Include	0	2	0	2	PC game & 3 phys sensors 	Mid	Modality	Biofeedback	Low 	see notes	Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!	Alissa
Paredes2018	"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
"	2	"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23."	"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A."	2018	Just Breathe: In-Car Interventions for Guided Slow Breathing	"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3191760	"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health"	"""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers' breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers' breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" "	Include	0	2	2	0	Custom | other haptic car seat/voice cues	Early	Modality	Physiological synchronisation	Low	Ongoing	Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.	Alissa
Pina2014	Pina2014-cuesADHD	2	"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24)."	"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M."	2014	In situ cues for ADHD parenting strategies using mobile technology	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958	"Mental health, Just-in-time interventions, family, sensing"	Missing	Include	2	0	1	1	"Mobile, EDA wrist sensor, display, cloud | ready"	Early	Intervention Efficacy	Reminder-Recommender	Low 	Ongoing	"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. "	Alissa
Prpa2018	"Prpa_BFB in VR for attention to breath_DIS_2018
"	2	"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84)."	"Mirjana Prpa, K?vanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier"	2018	Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness	Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765	Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.	"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users' breathing in interaction. Both sounds and visuals are directly mapped to the user's breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness."""	RW only					PC + VR headset & resp sensor	Early	Modality	Biofeedback	adia	Ongoing	RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.	Alissa
Reinschluessel2016	"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
"	1	"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198)."	Anke V. Reinschluessel and Regan L. Mandryk	2016	Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation	Annual symposium on computer-human interaction in play	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085	Biofeedback; neurofeedback; games; reinforcement.	"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger's Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience."""	Exclude											Positive affect is correlated with concentration which is really what is being trained -- attn	Alissa
Sas2015	"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
"	1	"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182."	Corina Sas and Rohit Chopra	2015	MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z	Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment	"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators."""	RW only					"wearable biofeedback (existing device), custom made feedback (bi-aural)"	Early	Intervention Efficacy	Biofeedback	High	Ongoing	Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. 	Petr
Shamekhi2018	"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

"	1	"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117)."	Ameneh Shamekhi and Timothy Bickmore	2018	Breathe Deep: A Breath-Sensitive Interactive Meditation Coach	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940	"Mindfullness, virtual coach"	"Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user's breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user's breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing."	RW only					"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)"	Early	Intervention Efficacy	Biofeedback	Low	Ongoing	"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. "	Petr
Slovak2018	"Slovak_I just let him cry Fluffy_Journal of HCI_2018
"	1	"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34."	Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister	2018	I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders	Journal of HCI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3274429	Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions	"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of 'child-led, situated interventions', where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent 'skills application'. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach."""	Include	0	2	2	0	smart toy (custom system	Early	Intervention Efficacy	Other	High	Ongoing		Petr
Slovak2016	"Slovak_scaffolding the scaffolding_CSCW_2016
"	1	"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765)."	"Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick"	2016	Scaffolding the Scaffolding: Supporting Children's Social-emotional Learning at Home	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007	Social-emotional skills; SEL; Education; Children; Home	"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children's social-emotional skills."""	Include	2	0	0	1	Mobile	Early	Social Connection	Other	Moderate	Scaffold		Petr
Smyth2016	"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
"	2	"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE."	"Smyth, J. M., & Heron, K. E."	2016	"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management"	Symposium on Computer-Based Medical Systems	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561	Missing	"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a 'proof of concept' evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed."""	Include	2	0	1	1	Mobile	Late	Intervention Efficacy	Reminder-Recommender	High	Ongoing	"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push "	Petr
Springer2018	"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
"	2	"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737."	Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1	2018	Mood modeling: accuracy depends on active logging and reflection	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8	Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation	"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing."""	RW only					mobile	Mid	Intervention Efficacy	Awareness	Low	Ongoing	paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. 	Petr
Stangl2017	"Stangl_Tangible wheel for SEL_IDC_2017
"	1	"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339)."	Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble	2017	The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning	IDC- note	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746	SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.	"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one's emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one's emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration."	RW only					custom system	Early	Intervention Efficacy	Awareness	Low	Ongoing	"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) "	Petr
Wang2018	"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
"	1	"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55."	Z. Wang; A. Parnandi; R. Gutierrez-Osuna	2018	BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation	Journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788	"Bio-feedback, video games, respiration,"	"""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players' breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence."""	Include	0	2	0	2	PC desktop + bio-sensors	Mid	Intervention Efficacy	Biofeedback 	Moderate	Ongoing	"Analogy of the Bouchard training for soldiers, but with worse game and study ;) "	Petr
Wang2019	"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
"	2	"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE."	"Yingding Wang, Nikolai Fischer, François Bry"	2019	Pervasive Persuasion for Stress Self-Regulation	Conference on Pervasive Computing and Communications Workshops	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850	"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing"	"""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users' activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps' persuasiveness, that is, the apps' capacity to increase subjective stress awareness so as to enhance stress self-regulation."""	Include	1	0	1	1	mobile + smart watch	Mid	Intervention Efficacy	Awareness	Low	Ongoing	`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well 	Petr
Wells2012	"Wells_BFB for musicians_PloS one_2012
"	1	"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10)."	"R Wells, T Outhred, JAJ Heathers, DS Quintana…"	2012	Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians	PloS one Journal	G. scholar	https://dx.doi.org/10.1371%2Fjournal.pone.0046597		"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety."""	Include	0	1	0	1	desktop + bio-sensors	Mid	Intervention Efficacy	Biofeedback	High	Ongoing	Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.	Petr
Yang2018	"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
"	1	"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE."	"Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*"	2018	Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training	Conference on Control Automation & Information Sciences	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530	"rtfMRI-NF, self-regulation training"	"Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness."	Exclude												Petr
Yu2018	"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
"	2	"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805."	Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4	2018	DeLight: biofeedback through ambient light for stress intervention and relaxation assistance	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6	Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation	"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user's awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training."""	Include	0	1	1	0	"Custom | commercially available sensors, philips light buibs,  bespoke app"	Early	Modality	Biofeedback	Moderate	Ongoing	experiments to test the effects of  different lights 	Petr
Zafar2017	"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
"	1	"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE."	M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna	2017	Playing with and without Biofeedback	Conference on Serious Games and Applications for Health	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272	biofeedback; mobile game; stress regulation; gamebased learning; respiratory control	"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting."""	Include	0	1	0	1	mobile +  biosensor	Early	Intervention Efficacy	Biofeedback	Low	Scaffold	"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? "	Petr
Balters2020	Balters_MWUbi2020_CalmCommute	3	"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998"	"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes"	2020	Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. 	"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3380998	"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention"	"Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits."	Include	0	1	1	0	"Custom | Commercial sensors, custom actuator, automobile"	Mid	Intervention Efficacy	Physiological synchronisation	Low	Ongoing	"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive"	Petr
Jo2020	Jo_CHI2020_ParentSelfTrackersTechProbe	3	"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI '20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359"	"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong."	2020	Understanding Parenting Stress through Co-designed Self-Trackers	Conference	ACM	doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359		"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed."	Exclude											could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. 	Petr


==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/ER_Research_Papers-forR_old.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,bottom_up,in_situ,training,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,0,0,1,Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,2,2,0,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,0,1,0,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2018,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2018,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,1,1,1,PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,2,0,2,"Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,2,0,2,"Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,0,1,0,"Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,2,2,0,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,
Diaz2016,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2016,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,0,2,0,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,0,1,1,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,2,2,0,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,0,1,2,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,,,,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,1,2,0,2,PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,0,0,1,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,1,0,1,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,2,1,0,PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,2,0,2,PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,1,2,0,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,0,1,1,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,2,1,2,"Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,2,1,2,PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,2,0,2,0,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,0,1,1,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,2,2,0,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,0,1,1,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,0,1,1,Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,2,0,2,PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,0,1,0,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,1,1,0,desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,1,1,0,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,1,0,1,mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,1,1,0,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/data_tochi_v1.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/data_tochi_v2-Petr_ComponentCoding.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD-Mechanism ,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/data_tochi_v2.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in_situ,ITM notes,training,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018,1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV?s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014,2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day ?global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,Sanches_Skin conductance and ambigous feedback_TOCHI_2019,2,"Sanches, P., H””k, K., Sas, C., & St†hl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., H””k, K., Sas, C., & St†hl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users? skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different?sometimes even mutually exclusive?interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels?",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11?15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the ?at-risk? cut-off on the Spence Children Anxiety Survey were eligible. Adolescents?  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents? anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants?  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,Snyder_Personal and social implications of ambient biosensor data_CSCW_2015,2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual?s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user?s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,Yu_StressTree metaphorical visualization for BFB_DIS_2017,2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today?s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ?StressTree,? a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ?healthy-looking? tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019,1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children?s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children?s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual?s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018,2,"i Badia, S. B., Quintero, L. V., CameirÆo, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Bermïudez i Badia , Luis Velez Quintero, Mïonica S. Cameir?ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the ?The Emotional Labyrinth,? a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users? reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users? affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019,2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","St‚phanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014,1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019",2,"Costa, J., GuimbretiŠre, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRAN€OIS GUIMBRETIÔRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user?s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user?s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit?Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,D¡az-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016,1,"D¡az-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology?aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,Fage_ER ASD app for school_Journal of Education and computers_2019,1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauz‚on, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy?",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,Frey_Breeze: wearable BFB_CHI_2018,1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","J‚r‚my Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard? jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device?s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants? perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,Ghandeharioun_effortless feedback for influencing breathing_CHI_2017,2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user?s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,Huang_Emotion Map_CSCW_2015,1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people?s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants? self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020,2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator ? ambienBeat ? which provides closed-loop biofeedback via tactile stimulus based on users? heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user?s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual?s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user?s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019,2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person?s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011,1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings?",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9?17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013,2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person?s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,Lee_Self tracking and expression through Clay_DIS 17,1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one?s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker?s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,Liang_BioFidget respiration training_CHI_2018,2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010,1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016,1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player?s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players? heart rate is continuously read into the game which in turn adapts to the player?s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,Mandryk_NFB for children with FASD_IDC_2013,1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child?s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child?s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011,2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user?s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,Moraveji_BreathTray Respiration self regulation_CHI_2012,1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user?s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users? respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,Niksirat_attention regulation framework mobile phones_TOCHI_2019,2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user?s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-…-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). ?Partner in Prime?? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,?Partner in Prime?? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018,2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017,1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user?s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers? breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers? breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,Prpa_BFB in VR for attention to breath_DIS_2018,2,"Prpa, M., Tatar, K., Fran‡oise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, KÕvan‡ Tatar, Jules Fran‡oise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users? breathing in interaction. Both sounds and visuals are directly mapped to the user?s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016,1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger?s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players ? i.e., a barrier to progressing in the game is removed when players achieve a desirable state ? which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015,1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018,1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user?s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user?s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,Slovak_I just let him cry Fluffy_Journal of HCI_2018,1,"Slov k, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ?child-led, situated interventions?, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ?skills application?. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,Slovak_scaffolding the scaffolding_CSCW_2016,1,"Slov k, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children?s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children?s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013,2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ?proof of concept? evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push",Petr
Springer2018,Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018,2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,Stangl_Tangible wheel for SEL_IDC_2017,1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact?The SEL Transition Wheel?created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one?s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact?The SEL Transition Wheel?created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one?s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018,1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players? breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019,2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, Fran‡ois Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users? activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps? persuasiveness, that is, the apps? capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,Wells_BFB for musicians_PloS one_2012,1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana?",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018,1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018,2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user?s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017,1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress?particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ?20). Association for Computing Machinery, New York, NY, USA, 1?13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how?and with what goals?theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/data_tochi_v3.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI 2020 - Emotion Regulation (Smart Toys & Biofeedback) -- final/TOCHI-paperAnalysis/sourcedata/data_tochi_v4.csv <==
PaperRef,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD-Mechanism,TD notes,bottom_up,BU-mechanism,BU notes,in-the-moment,ITM-mechanism,ITM notes,out-of-context,OOC mechanism,OOC notes,Technology,res_stage,HCI_focus,intervention mechanism,specificity,time_scope,Notes2,rater,Petr NOTES
Bakker2018,Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018,1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,aware_reflect,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,,0,when_push,,1,pattern_disc,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late, Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa,
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,,2,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,"what_scaffolding, when_task",intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,,Custom (Wearable) Haptic Actuator,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa,
Paredes2014,Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014,2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,recommender,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,,1,"what_reminder, when_push","focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa,AA: seems like pull & push again — user data pre/EMA + sensed contextual data  — then ML to recommend
Sanches2019,Sanches_Skin conductance and ambigous feedback_TOCHI_2019,2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,0,,,0,,,0,,,0,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa,
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,cog_model,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,RT_bio,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,,1,"elicit_scaffold, psycho_ed","videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late, Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa,
Snyder2015,Snyder_Personal and social implications of ambient biosensor data_CSCW_2015,2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,0,,,0,,,0,,,0,,,Mobile | Custom | EDA sensor + lights,Early ,Social Connection,Biofeedback,Low,Ongoing,,Alissa,
Yu2017,Yu_StressTree metaphorical visualization for BFB_DIS_2017,2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,0,,,0,,,0,,,0,,,Custom | PC | HRV Sensor/Screen | Other,Early ,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr,
Antle2019,Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019,1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,cog_model,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,RT_bio,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid, Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa,
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,cog_model,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,RT_bio,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid, Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa,
Badia2018,Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018,2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,0,,,0,,,0,,,0,,,PC + VR headset w/ various physio/neuro feedback sensors,Early ,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa,
Carlier2019,Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019,2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,recommender,,1,Implicit_target,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,,1,relaxation,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early , Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa,
Cavazza2014,Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014,1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,,2,Implicit_target,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,"what_entrainment, when_push",intended to be used during social settings with potentially high arousal negative affective states ,0,,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa,
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Diaz2018,Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016,1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,recommender,provides step-by-step coaching materials for emotion regulation,0,,,2,"what_reminder, when_pull",the intervention is intended to be used when a strong emotion is experienced ,0,,,Mobile App + Smart watch for HR sensing (Android),Early , Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa,
Fage2019,Fage_ER ASD app for school_Journal of Education and computers_2019,1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,recommender,,0,,,1,"what_scaffolding, when_pull",,1,psycho_ed,,Mobile App,Deployment, Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa,"⁉️ I'm not sure if/why Fage should be coded as out-of-context? AA: Was coded 1-1 ITM-OOC in my excel — maybe the creation of content is OOC, also seems to be some psycho-ed/coaching around supporting them to choose their emotion and intensity in classroom. Seems mainly ITM."
Frey2018,Frey_Breeze: wearable BFB_CHI_2018,1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Ghandeharioun2017,Ghandeharioun_effortless feedback for influencing breathing_CHI_2017,2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,,2,Implicit_target,the intervention scaffolds the emotional trajectory with multisensory feedback,2,"what_entrainment, when_push",intended to be used in moments of stress when using a computer,0,,,PC and Mobile,Deployment, Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa,
Huang2015,Huang_Emotion Map_CSCW_2015,1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,"aware_reflect, recommender",self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,,1,"what_reminder, when_pull",log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,pattern_disc,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment, Intervention Efficacy,Awareness,High,Ongoing,,Alissa,
Choi2020,Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020,2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,,1,Implicit_target,,1,"what_entrainment, when_task",,0,,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa,"Very strange definition of emotion regulation (""Emotion regulation refers to how we deploy attention to, be aware of, and appreciate pleasure"") and choice of 'emotion regulating activity' (i.e., positive mental time travelling).. But seems to fulfil the inclusion criteria?"
Jingar2019,Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019,2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Knox2011,Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011,1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,cog_model,psychoeducation,2,RT_bio,biofeedback training scaffolding the emotional trajectory,0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late, Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa,
Kocielnik2013,Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013,2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,aware_reflect,main component aims to deliver information of where and when emotions occurred during daily life,0,,,0,,,1,pattern_disc,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early , Intervention Efficacy,Awareness,Low,Ongoing,,Alissa,
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Lee2017,Lee_Self tracking and expression through Clay_DIS 17,1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,0,,,0,,,0,,,0,,,"clay, diary",Early ,,Other,Low,Ongoing,,Alissa,
Liang2018,Liang_BioFidget respiration training_CHI_2018,2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"what_scaffolding, when_pull","intended to be used during stressful settings, LOW because thin description",0,,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early ,Modality,Biofeedback,Low,Ongoing,"Eval: Tech and UX, Resp training",Alissa,
Lloyd2010,Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010,1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Lobel2016,Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016,1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,1,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa,
Mandryk2013,Mandryk_NFB for children with FASD_IDC_2013,1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa,
Moraveji2011,Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011,2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,,1,Implicit_target,biofeedback training scaffolding the emotional trajectory ,2,"??_what, when_task",intended to be used in stressful settings,0,,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa,
Moraveji2012,Moraveji_BreathTray Respiration self regulation_CHI_2012,1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,aware_reflect,information delivery - tells you what you're doing but doesn't mediate the experience,0,,,1,"what_scaffolding, when_pull",intended to be used during stressful settings,0,,,System tray PC + resp sensor,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa,"⁉️ I wonder if this should be recoded for BU- ITM biofeedback (so Cluster1?). Seems very similar to Liang — along side task, scaffolding,"
Niksirat2019,Niksirat_attention regulation framework mobile phones_TOCHI_2019,2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Parnandi2018,Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018,2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,Ongoing,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa,"It is essentially a breathing based bio-feedback, and they are comparing the change on breathing rates based on how the bio-feedback is presented in the game --> no discussion / aims in actually resulting in any changes outside of the in-experiment interaction"
Parnandi2017,Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017,1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors,Mid,Modality,Biofeedback,Low,Ongoing,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa,"It is essentially a breathing based bio-feedback, and they are comparing the change on breathing rates based on how the bio-feedback is presented in the game --> no discussion / aims in actually resulting in any changes outside of the in-experiment interaction"
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers.""",Include,0,,,2,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,"what_scaffolding, when_task",intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,,Custom | other haptic car seat/voice cues,Early ,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa,
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,"cog_model, recommender",the main component of the intervention is suggesting intervention strategies,0,,,1,"what_reminder, when_push",components of the intervention intend to be used in moments when stress has been detected ,1,psycho_ed,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early , Intervention Efficacy,Reminder-Recommender,Low,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa,
Prpa2018,Prpa_BFB in VR for attention to breath_DIS_2018,2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,0,,,0,,,0,,,0,,,PC + VR headset & resp sensor,Early ,Modality,Biofeedback,adia (???),Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa,
Reinschluessel2016,Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016,1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa,
Sas2015,Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015,1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,0,,,0,,,0,,,0,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early , Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr,
Shamekhi2018,Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018,1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,0,,,0,,,0,,,0,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early , Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr,
Slovak2018,Slovak_I just let him cry Fluffy_Journal of HCI_2018,1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,,2,Implicit_target,scaffold a particular emotional trajectory,2,"what_scaffolding, when_pull",intended to be used when strong emotions arise,0,,,smart toy (custom system),Early , Intervention Efficacy,Other,High,Ongoing,,Petr,"⁉️ currently framed as implicit target feedback, but that might not work for the bigger narrative? "
Slovak2016,Slovak_scaffolding the scaffolding_CSCW_2016,1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,cog_model,provide social-emotional learning curricula,0,,,0,,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,psycho_ed,support re-living emotional experiences through games and stories,Mobile,Early ,Social Connection,Other,Moderate,Scaffold,,Petr,
Smyth2016,Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013,2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,"aware_reflect, recommender",intervention reminds them to use stress management techniques,0,,,1,"what_reminder, when_push",reminders are sent when high levels of stress or negative affect are reported in EMAs,1,psycho_ed,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late, Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push",Petr,
Springer2018,Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018,2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,0,,,0,,,0,,,0,,,mobile,Mid, Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr,
Stangl2017,Stangl_Tangible wheel for SEL_IDC_2017,1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,0,,,0,,,0,,,0,,,custom system,Early , Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr,
Wang2018,Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018,1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid, Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr,
Wang2019,Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019,2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,aware_reflect,intervention provides reports activity reports to inform on stress levels,0,,,1,"what_reminder, when_pull",informs the user of their stress level in-situ,1,pattern_disc,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid, Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr,AA: combines push (from pulse data) and pull (user input) in group w/ better stress awareness.
Wells2012,Wells_BFB for musicians_PloS one_2012,1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,,1,Implicit_target,biofeedback training scaffolding the emotional trajectory ,0,,,1,psycho_ed,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid, Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr,
Yang2018,Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018,1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Petr,
Yu2018,Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018,2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory ,1,"what_reminder, when_task",intended to be used during potential stressful situations eg work,0,,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early ,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr,
Zafar2017,Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017,1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,1,elicit_scaffold,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early , Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr,
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,,1,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,"what_scaffolding, when_task",intended to be used during real-world setting (driving),0,,,"Custom | Commercial sensors, custom actuator, automobile",Mid, Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr,
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,0,,,0,,,0,,,0,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr,
Jiang2021,,4,"Jiang, M., Nanjappan, V., ten Bhömer, M., and Liang, H.-N. On the Use of Movement-Based Interaction with Smart Textiles for Emotion Regulation. Sensors 21, 3 (2021), 990.","Jiang, M., Nanjappan, V., ten Bhömer, M., and Liang, H.-N.",2021,On the use of movement-based interaction with smart textiles for emotion regulation,Sensors,G. scholar,https://doi.org/10.3390/s21030990,movement-based interaction; emotion regulation; feedback mechanism; smart textiles; interactive textiles,"Research from psychology has suggested that body movement may directly activate emotional experiences. Movement-based emotion regulation is the most readily available but often underutilized strategy for emotion regulation. This research aims to investigate the emotional effects of movement-based interaction and its sensory feedback mechanisms. To this end, we developed a smart clothing prototype, E-motionWear, which reacts to four movements (elbow flexion/extension, shoulder flexion/extension, open and closed arms, neck flexion/extension), fabric-based detection sensors, and three-movement feedback mechanisms (audio, visual and vibrotactile). An experiment was conducted using a combined qualitative and quantitative approach to collect participants’ objective and subjective emotional feelings. Results indicate that there was no interaction effect between movement and feedback mechanism on the final emotional results. Participants preferred vibrotactile and audio feedback rather than visual feedback when performing these four kinds of upper body movements. Shoulder flexion/extension and open-closed arm movements were more effective for improving positive emotion than elbow flexion/extension movements. Participants thought that the E-motionWear prototype were comfortable to wear and brought them new emotional experiences. From these results, a set of guidelines were derived that can help frame the design and use of smart clothing to support users’ emotional regulation.",Include,0,,,2,RT_bio,bio-feedback from movements ,2,"when_task, what_entrainment",no real intervention clarity — essentially saying that movement is a mechanism for response modulation part of ER,0,,,"Custom | Wearable with movement sensors, LED lights, motors, mobile app",Early,Modality,Other (Movement-Emotion/Awareness?),Moderate,Ongoing,Didn't really work through in lab study.,Nikki,
Yoon2021,,4,"JungKyoon Yoon, Shuran Li, and Yu Hao. 2021. Design-Mediated Positive Emotion Regulation: The Development of an Interactive Device that Supports Daily Practice of Positive Mental Time Traveling. International Journal of Human–Computer Interaction: 1–15. https://doi.org/10.1080/10447318.2021.1948685","Yoon, J., Li, S., & Hao, Y.",2021,Design-Mediated Positive Emotion Regulation: The Development of an Interactive Device that Supports Daily Practice of Positive Mental Time Traveling,International Journal of Human–Computer Interaction,G. scholar,https://doi.org/10.1080/10447318.2021.1948685,,"This paper investigates how positive emotions can be effectively regulated through the design of interactions and how design-mediated positive emotions could contribute to well-being. With a proposition that the pathway to effective positive emotion regulation is a deliberate engagement in the activities that contribute to positive experiences, this paper explores how design can inspire and enable emotion-regulating activities. To illustrate how interactions can be systematically designed to support positive emotion regulation, the paper introduces the development of Purpal, a self-administered interactive device that stimulates Positive Mental Time Traveling (PMTT) in the context of consumption. PMTT is an emotion regulation strategy in which a user vividly remembers or anticipates positive events. The paper reports an in-lab experimental study that assessed the effectiveness and usefulness of Purpal in (1) engaging users in PMTT, (2) facilitating positive emotional experiences, (3) motivating them to use it in their daily lives, and (4) increasing their well-being. The results showed that Purpal enables users to immerse themselves in PMTT by serving as a source of self-reflection on their purchase intentions and future experiential values. Interacting with Purpal proved effective in fostering positive emotional experiences and well-being. Moreover, its potential for long-term use was well accepted.",Include,2,cog_model,Specific guiding questions on how to think about future purchase,0,,,0,,,2,psycho_ed,,"Custom | Desktop device with tangible interface with E-ink screen, RFID reader, Arduino Mega, SD card, and thermal printer; physical RFID cards",Mid,Intervention efficacy,Awareness,Low,Ongoing,,Nikki,
Speer2021,,4,"Samantha Speer, Emily Hamner, Michael Tasota, Lauren Zito, and Sarah K. Byrne-Houser. 2021. MindfulNest: Strengthening Emotion Regulation with Tangible User Interfaces. In ICMI 2021 - Proceedings of the 2021 International Conference on Multimodal Interaction, 103–111. https://doi.org/10.1145/3462244.3479917","Speer, S., Hamner, E., Tasota, M., Zito, L., & Byrne-Houser, S. K.",2021,MindfulNest: Strengthening Emotion Regulation with Tangible User Interfaces,ICMI 2021 - Proceedings of the 2021 International Conference on Multimodal Interaction,ACM,https://doi.org/10.1145/3462244.3479917,"Education, Learning, Children, Tangible, Embodied Interaction, Emotion Regulation","Child care programs provide an environment for children to develop their social and emotional skills. To provide additional support for teachers in nurturing this development, we created MindfulNest, a technology tool designed to support 3 to 5 year olds' development of emotion regulation strategies. We evaluated MindfulNest through a year-long test. We found that students of all ages did not associate particular emotion regulation skills with specific emotions. Younger students struggled to understand complex interactions and occasionally struggled to use the interface, however they were still able to use MindfulNest to regulate their emotions when guided by their teacher. Older students did not struggle to use MindfulNest or understand complex interactions and were able to successfully regulate their emotions by themselves and with teacher guidance.",Include,1,recommender,Do jumping jacks; give a toy a hug; stretch; dance ,0,,,2,when_task,when needing to calm down in class,0,,,TUIs + tablet app,Late,Intervention efficacy,Reminder/recommender,Moderate,Ongoing,"The system includes various activities: one is based on BF and the other on movement, but the dominant mechanism seems to be reminder & recommender. We had originally rated it as 1 for BU, but upon discussing with Petr, we changed the rating to 0 as the system seems to include some BU type of activities, but doesn’t really provide much experiential support.",Nikki,

==> TOCHI-paperAnalysis/sourcedata/ER_Research_Papers-forR.csv <==
Label	ID	Round 	full_citation	Authors	Year	Title	Venue	Database	DOI	Keywords	Abstract	Filter	top_down	bottom_up	in_situ	training	Technology	res_stage	HCI_focus	mechanism	specificity	time_scope	Notes	rater
Bakker2018	"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
"	1	"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442."	"D Bakker, N Rickard"	2018	Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism	Journal of Affective Disorders	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016	Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness	"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize."""	Include	1	0	0	1	Mobile app (text input/questionnaire)	Late	Intervention Efficacy	Awareness	Moderate	Ongoing		Alissa
Miri2020	"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
"	2	"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44."	"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K."	2020	"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer"	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3365107	"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing"	"""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV's pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies."""	Include	0	2	2	0	Custom (Wearable) Haptic Actuator	Early	Modality	Physiological synchronisation	Moderate	Ongoing	highlight importance of customization; question long term/training use	Alissa
Paredes2014	"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
"	2	"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering)."	"Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez"	2014	PopTherapy: coping with stress through pop-culture	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi.org/10.4108/icst.pervasivehealth.2014.255070	"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning"	"Stress is considered to be a modern day "global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors."	Include	1	0	1	0	Mobile (ML recommender app)	Mid	Co-Design	Reminder-Recommender	Various/Other	Ongoing	testing ML Recommender more than micro-intervention content per se.	Alissa
Sanches2019	"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
"	2	"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32."	"Sanches, P., Höök, K., Sas, C., & Ståhl, A"	2019	Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3318143	"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback"	"""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users' skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata."""	RW only					Mobile | GSR sensor + App on Smart device	Early 	Co-Design	Various	Various/Other	N/A	Importance of customization in interpreation as part of design process	Alissa
Scholten2018	Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018	1	"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one."	"H Scholten, M Malmberg, A Lobel, RCME Engels…"	2018	A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents	Journal of behavioral research and therapy	ACM	https://doi.org/10.1371/journal.pone.0147763	"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing"	"Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the "at-risk" cut-off on the Spence Children Anxiety Survey were eligible. Adolescents'  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents' anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants'  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues."	Include	1	1	0	1	PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game	Late	Intervention Efficacy	Biofeedback	High	Scaffold	"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  "	Alissa
Snyder2015	"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
"	2	"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153)."	"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G"	2015	MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191	Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.	"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual's current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user's private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us."""	RW only					Mobile | Custom | EDA sensor + lights	Early	Social Connection	Biofeedback	Low 	Ongoing		Alissa
Yu2017	"Yu_StressTree metaphorical visualization for BFB_DIS_2017
"	2	"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337)."	"Bin Yu, Mathias Funk, Jun Hu, Loe Feijs"	2017	StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management	Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729	Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability	"""In today's highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present 'StressTree,' a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a 'healthy-looking' tree."""	RW only					Custom | PC | HRV Sensor/Screen | Other	Early	Modality	Biofeedback	Low	Ongoing	"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. "	Alissa/Note by Petr
Antle2019	"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
"	1	"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96)."	Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson	2019	Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App	"Conference on Tangible, Embedded, and Embodied Interaction"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650	"EEG, wearable, children, anxiety"	"Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children's anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children's ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual's unique and changing mental health needs."	Include	1	2	0	2	"Mobile | EEG Headset + Custom  App (Android, Unity) "	Mid	Intervention Efficacy	Biofeedback	High	Scaffold	importance of socio-tech factors e.g. facilitator rapport	Alissa
Antle2018	Antle_EastMeetsWest_2018	X	"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866"	"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer"	2018	"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate"	TOCHI	ACM	https://doi.org/10.1007/s00779-018-1166-x	"Neurofeedback, self-regulation, children"	"Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children."	Include	1	2	0	2	"Mobile | EEG Headset + Custom  App (Android, Unity) "	Mid	Intervention Efficacy	Biofeedback	High	Scaffold	look at transfer and maintenance 	Alissa
Badia2018	"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
"	2	"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887."	"Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli"	2018	Toward Emotionally Adaptive Virtual Reality for Mental Health Applications	journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846	"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation"	"""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the "The Emotional Labyrinth," a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users' reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users' affective state."""	RW only					PC + VR headset w/ various physio/neuro feedback sensors	Early	Modality	Awareness	Low	Ongoing	MM VR images based on physiology	Alissa
Carlier2019	"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
"	2	"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461)."	"Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck"	2019	Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237	"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques"	"""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants."""	Include	1	1	0	1	"Mobile App (Android, Unity)"	Early	Intervention Efficacy	Other	Low	Ongoing	"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles"	Alissa
Cavazza2014	"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
"	1	"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8)."	Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler	2014	Integrating Virtual Agents in BCI Neurofeedback Systems	Virtual Reality International Conference	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713	"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing"	"""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation."""	Exclude												Alissa
Costa2019	"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
"	2	"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23."	"JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY"	2019	BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch	"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3328911	"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive"	"""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user's cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user's cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes."""	Include	0	2	2	0	Smart watch & Haptic HR simulator	Late	 Intervention Efficacy	Physiological synchronisation	High	Ongoing	"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet."	Alissa
Crepaldi2017	Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167)	1	"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham."	"Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti"	2017	Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167)	Conference on Virtual Reality and Augmented Reality	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11	"ADHD, computer game, solution for ER through reflection."	"The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay."	Exclude												
Diaz2016	"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

"	1	"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6)."	"JC Torrado, G Montoro, J Gomez"	2016	Technology–aided authoring tools for ASD coaching support	International Conference on Human Computer Interaction	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839	"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems"	"""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means."""	Include	2	0	2	0	Mobile App + Smart watch for HR sensing (Android)	Early	Intervention Efficacy	Reminder-Recommender	Low	Ongoing	Check rigor of study/about teachers creating interventions 	Alissa
Fage2019	"Fage_ER ASD app for school_Journal of Education and computers_2019

"	1	"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21."	"C Fage, C Consel, K Etchegoyhen, A Amestoy…"	2019	An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation	Journal of Computers & Education	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003	"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation"	"The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings."	Include	2	0	1	1	Mobile App	Deployment 	Intervention Efficacy	Reminder-Recommender	Moderate	Ongoing	Study seems solid?	Alissa
Frey2018	"Frey_Breeze: wearable BFB_CHI_2018
"	1	"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12)."	"Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard? jcauchard@acm.org"	2018	Breeze: Sharing Biofeedback Through Wearable Technologies	CHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219	Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing	"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device's design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants' perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy."""	Exclude												
Ghandeharioun2017	"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
"	2	"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631)."	"Ghandeharioun, A., & Picard, R."	2017	BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164	BrightBeat; intervention; breathing; GBR; MBR.	"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user's breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use."""	Include	0	2	2	0	PC and Mobile	Deployment	Intervention Efficacy	Physiological synchronisation	Moderate	Ongoing		Alissa
Huang2015	"Huang_Emotion Map_CSCW_2015

"	1	"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142)."	Yun Huang and Ying Tang and Yang Wang	2015	Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173	"Location based emotion sharing, students, mobile"	"""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people's awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants' self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities."""	Include	2	0	1	2	Mobile	Deployment	Intervention Efficacy	Awareness	High	Ongoing		Alissa
Choi2020	"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
"	2	"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30)."	"Choi, K. Y., & Ishii, H"	2020	ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation	"Conference on Tangible, Embedded, and Embodied Interaction"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250	Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness	"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users' heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user's HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual's tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user's HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load."""	Include					Custom | Smart Watch & Custom Actuation Haptics | other	Early 	Modality	Physiological synchronisation	Moderate	Ongoing		Alissa
Jingar2019	"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
"	2	"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36)."	"Monika Jingar, Helena Lindgren"	2019	"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)"	Conference on Human-Agent Interaction	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907	Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction	"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person's emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities."""	Exclude												
Knox2011	"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

"	1	"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195."	"M Knox, J Lentini, TS Cummings…"	2011	Game-based biofeedback for paediatric anxiety and depression	Journal of Mental health in family medicine	G. scholar	https://www.ncbi.nlm.nih.gov/pubmed/22942901	"anxiety, biofeedback, children/adolescents, depression, relaxation"	"""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths."""	Include	2	2	0	2	PC desktop w/ GSR/HR Commercial Sensors	Late	Intervention Efficacy	Biofeedback	Moderate	Ongoing		Alissa
Kocielnik2013	"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
"	2	"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE."	"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H"	2013	Smart technologies for long-term stress monitoring at work	Symposium on Computer-Based Medical Systems	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764	stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance	"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person's activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance."""	Include	2	0	0	1	Wristband sensor | PC calendar	Early	Intervention Efficacy	Awareness	Low	Ongoing		Alissa
Khong2014	"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

"	1	"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE."	A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod	2014	BCI based multi-player 3-D game control using EEG for enhancing attention and memory	"Conference on Systems, Man, and Cybernetics"	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189	"EEG NFB, Classroom, HRI"	"""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions."""	Exclude												Alissa
Lee2017	"Lee_Self tracking and expression through Clay_DIS 17
"	1	"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475)."	Kwangyoung Lee and Hwajung Hong	2017	Designing for Self-Tracking of Emotion and Experience with Tangible Modality	Conference on Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697	"Tangible interactiom, self tracking, emotions"	"Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one's daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker's data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health."	Exclude					"clay, diary"	Early 		Other	Low 	Ongoing		Alissa
Liang2018	"Liang_BioFidget respiration training_CHI_2018
"	2	"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12)."	"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M"	2018	BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner	CHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187	Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction	"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting."""	Include	0	1	1	0	Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring	Early	Modality	Biofeedback	Low 	Ongoing	"Eval: Tech and UX, Resp training"	Alissa
Lloyd2010	"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

"	1	"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4)."	"Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD"	2010	Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes	Journal of Alternative Therapies in Health & Medicine	G. scholar	20653294		"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment."""	Exclude												Alissa
Lobel2016	"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
"	1	"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951)."	Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic	2016	Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521	"Bio-feedback games, anxiety"	"""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player's physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players' heart rate is continuously read into the game which in turn adapts to the player's momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind."""	Include	0	2	0	1	PC game HR sensor	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)"	Alissa
Mandryk2013	"Mandryk_NFB for children with FASD_IDC_2013
"	1	"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172)."	Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver	2013	Games As Neurofeedback Training for Children with FASD	IDC	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762	"Biofeedback, neurofeedback, games, FASD, ADHD."	"""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child's interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child's interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training."""	Include	0	2	0	2	PC game + EEG sensor 	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	"Obfuscation - the less focused players is, the more obfuscated displayed info is"	Alissa
Moraveji2011	"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
"	2	"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428)."	"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J."	2011	Peripheral paced respiration: influencing user physiology during information work	ACM symposium on User interface software and technology	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250	"Respiration, peripheral, biofeedback, stress."	"We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user's full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect."	Include	0	1	2	0	PC + resp sensor	Mid	Modality	Physiological synchronisation	Low	Ongoing	Peripheral paced breathing in PC/explore pacing/bad design!	Alissa
Moraveji2012	"Moraveji_BreathTray Respiration self regulation_CHI_2012
"	1	"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410)."	Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara	2012	BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit	CHI (extended abstract)	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810	"Resipration, peripherial feedback, desktop"	"Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user's psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users' respiration  patterns when they worked on a single intensive task  but not while multi-tasking."	Include	2	0	1	1	System tray PC + resp sensor	Mid	Intervention Efficacy	Biofeedback	Low	Ongoing	PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK	Alissa
Niksirat2019	"Niksirat_attention regulation framework mobile phones_TOCHI_2019
"	2	"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44."	"KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN"	2019	Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies	TOCHI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3359593	"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA"	"""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user's unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies."""	Exclude												Alissa
Oehler2018	Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018	1	"Oehler, M., & Psouni, E. (2019). "Partner in Prime"? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657."	"M Oehler, E Psouni"	2018	"Partner in Prime"? Effects of repeated mobile security priming on attachment security and perceived stress in daily life	Journal of attachment and human behavior	G. scholar	https://doi.org/10.1080/14616734.2018.1517811	"Experiment, Mobile app, intervnetion, secured attachment"	"Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations."	Exclude												Alissa
Parnandi2018	"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
"	2	"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing."	Avinash Parnandi and Ricardo Gutierrez-Osuna	2018	Partial Reinforcement in Game Biofeedback for Relaxation Training	Journal Transactions on Affective Computing	IEEE		"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors"	"This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work."	Include	0	2	0	2	"Mobile, resp sensor"	Mid	Modality	Biofeedback	Moderate	see notes	comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!	Alissa
Parnandi2017	"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
"	1	"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371."	A. Parnandi; R. Gutierrez-Osuna	2017	Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games	Journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665	"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors"	"""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user's physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor."""	Include	0	2	0	2	PC game & 3 phys sensors 	Mid	Modality	Biofeedback	Low 	see notes	Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!	Alissa
Paredes2018	"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
"	2	"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23."	"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A."	2018	Just Breathe: In-Car Interventions for Guided Slow Breathing	"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3191760	"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health"	"""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers' breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers' breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" "	Include	0	2	2	0	Custom | other haptic car seat/voice cues	Early	Modality	Physiological synchronisation	Low	Ongoing	Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.	Alissa
Pina2014	Pina2014-cuesADHD	2	"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24)."	"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M."	2014	In situ cues for ADHD parenting strategies using mobile technology	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958	"Mental health, Just-in-time interventions, family, sensing"	Missing	Include	2	0	1	1	"Mobile, EDA wrist sensor, display, cloud | ready"	Early	Intervention Efficacy	Reminder-Recommender	Low 	Ongoing	"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. "	Alissa
Prpa2018	"Prpa_BFB in VR for attention to breath_DIS_2018
"	2	"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84)."	"Mirjana Prpa, K?vanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier"	2018	Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness	Designing Interactive Systems	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765	Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.	"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users' breathing in interaction. Both sounds and visuals are directly mapped to the user's breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness."""	RW only					PC + VR headset & resp sensor	Early	Modality	Biofeedback	adia	Ongoing	RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.	Alissa
Reinschluessel2016	"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
"	1	"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198)."	Anke V. Reinschluessel and Regan L. Mandryk	2016	Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation	Annual symposium on computer-human interaction in play	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085	Biofeedback; neurofeedback; games; reinforcement.	"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger's Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience."""	Exclude											Positive affect is correlated with concentration which is really what is being trained -- attn	Alissa
Sas2015	"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
"	1	"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182."	Corina Sas and Rohit Chopra	2015	MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z	Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment	"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators."""	RW only					"wearable biofeedback (existing device), custom made feedback (bi-aural)"	Early	Intervention Efficacy	Biofeedback	High	Ongoing	Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. 	Petr
Shamekhi2018	"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

"	1	"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117)."	Ameneh Shamekhi and Timothy Bickmore	2018	Breathe Deep: A Breath-Sensitive Interactive Meditation Coach	Conference on Pervasive Computing Technologies for Healthcare	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940	"Mindfullness, virtual coach"	"Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user's breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user's breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing."	RW only					"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)"	Early	Intervention Efficacy	Biofeedback	Low	Ongoing	"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. "	Petr
Slovak2018	"Slovak_I just let him cry Fluffy_Journal of HCI_2018
"	1	"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34."	Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister	2018	I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders	Journal of HCI	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3274429	Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions	"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of 'child-led, situated interventions', where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent 'skills application'. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach."""	Include	0	2	2	0	smart toy (custom system	Early	Intervention Efficacy	Other	High	Ongoing		Petr
Slovak2016	"Slovak_scaffolding the scaffolding_CSCW_2016
"	1	"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765)."	"Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick"	2016	Scaffolding the Scaffolding: Supporting Children's Social-emotional Learning at Home	Conference on Computer-Supported Cooperative Work & Social Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007	Social-emotional skills; SEL; Education; Children; Home	"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children's social-emotional skills."""	Include	2	0	0	1	Mobile	Early	Social Connection	Other	Moderate	Scaffold		Petr
Smyth2016	"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
"	2	"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE."	"Smyth, J. M., & Heron, K. E."	2016	"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management"	Symposium on Computer-Based Medical Systems	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561	Missing	"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a 'proof of concept' evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed."""	Include	2	0	1	1	Mobile	Late	Intervention Efficacy	Reminder-Recommender	High	Ongoing	"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push "	Petr
Springer2018	"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
"	2	"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737."	Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1	2018	Mood modeling: accuracy depends on active logging and reflection	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8	Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation	"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing."""	RW only					mobile	Mid	Intervention Efficacy	Awareness	Low	Ongoing	paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. 	Petr
Stangl2017	"Stangl_Tangible wheel for SEL_IDC_2017
"	1	"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339)."	Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble	2017	The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning	IDC- note	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746	SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.	"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one's emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one's emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration."	RW only					custom system	Early	Intervention Efficacy	Awareness	Low	Ongoing	"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) "	Petr
Wang2018	"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
"	1	"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55."	Z. Wang; A. Parnandi; R. Gutierrez-Osuna	2018	BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation	Journal of biomedical and health informatics	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788	"Bio-feedback, video games, respiration,"	"""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players' breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence."""	Include	0	2	0	2	PC desktop + bio-sensors	Mid	Intervention Efficacy	Biofeedback 	Moderate	Ongoing	"Analogy of the Bouchard training for soldiers, but with worse game and study ;) "	Petr
Wang2019	"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
"	2	"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE."	"Yingding Wang, Nikolai Fischer, François Bry"	2019	Pervasive Persuasion for Stress Self-Regulation	Conference on Pervasive Computing and Communications Workshops	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850	"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing"	"""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users' activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps' persuasiveness, that is, the apps' capacity to increase subjective stress awareness so as to enhance stress self-regulation."""	Include	1	0	1	1	mobile + smart watch	Mid	Intervention Efficacy	Awareness	Low	Ongoing	`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well 	Petr
Wells2012	"Wells_BFB for musicians_PloS one_2012
"	1	"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10)."	"R Wells, T Outhred, JAJ Heathers, DS Quintana…"	2012	Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians	PloS one Journal	G. scholar	https://dx.doi.org/10.1371%2Fjournal.pone.0046597		"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety."""	Include	0	1	0	1	desktop + bio-sensors	Mid	Intervention Efficacy	Biofeedback	High	Ongoing	Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.	Petr
Yang2018	"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
"	1	"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE."	"Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*"	2018	Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training	Conference on Control Automation & Information Sciences	G. scholar	https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530	"rtfMRI-NF, self-regulation training"	"Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness."	Exclude												Petr
Yu2018	"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
"	2	"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805."	Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4	2018	DeLight: biofeedback through ambient light for stress intervention and relaxation assistance	Journal of Personal and Ubiquitous Computing	ACM	https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6	Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation	"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user's awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training."""	Include	0	1	1	0	"Custom | commercially available sensors, philips light buibs,  bespoke app"	Early	Modality	Biofeedback	Moderate	Ongoing	experiments to test the effects of  different lights 	Petr
Zafar2017	"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
"	1	"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE."	M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna	2017	Playing with and without Biofeedback	Conference on Serious Games and Applications for Health	IEEE	https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272	biofeedback; mobile game; stress regulation; gamebased learning; respiratory control	"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting."""	Include	0	1	0	1	mobile +  biosensor	Early	Intervention Efficacy	Biofeedback	Low	Scaffold	"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? "	Petr
Balters2020	Balters_MWUbi2020_CalmCommute	3	"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998"	"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes"	2020	Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. 	"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies"	ACM	https://doi-org.proxy.lib.sfu.ca/10.1145/3380998	"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention"	"Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits."	Include	0	1	1	0	"Custom | Commercial sensors, custom actuator, automobile"	Mid	Intervention Efficacy	Physiological synchronisation	Low	Ongoing	"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive"	Petr
Jo2020	Jo_CHI2020_ParentSelfTrackersTechProbe	3	"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI '20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359"	"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong."	2020	Understanding Parenting Stress through Co-designed Self-Trackers	Conference	ACM	doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359		"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed."	Exclude											could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. 	Petr


==> TOCHI-paperAnalysis/sourcedata/ER_Research_Papers-forR_old.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,bottom_up,in_situ,training,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,0,0,1,Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,2,2,0,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,0,1,0,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2018,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2018,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,1,1,1,PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,2,0,2,"Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,2,0,2,"Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,0,1,0,"Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,2,2,0,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,
Diaz2016,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2016,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,0,2,0,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,0,1,1,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,2,2,0,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,0,1,2,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,,,,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,1,2,0,2,PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,0,0,1,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,1,0,1,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,2,1,0,PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,2,0,2,PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,1,2,0,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,0,1,1,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,2,1,2,"Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,2,1,2,PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,2,0,2,0,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,0,1,1,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,2,2,0,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,0,1,1,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,0,1,1,Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,2,0,2,PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,0,1,0,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,1,1,0,desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,1,1,0,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,1,0,1,mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,1,1,0,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr

==> TOCHI-paperAnalysis/sourcedata/data_tochi_v1.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI-paperAnalysis/sourcedata/data_tochi_v2-Petr_ComponentCoding.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD-Mechanism ,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI-paperAnalysis/sourcedata/data_tochi_v2.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in_situ,ITM notes,training,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018,1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV?s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014,2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day ?global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,Sanches_Skin conductance and ambigous feedback_TOCHI_2019,2,"Sanches, P., H””k, K., Sas, C., & St†hl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., H””k, K., Sas, C., & St†hl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users? skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different?sometimes even mutually exclusive?interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels?",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11?15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the ?at-risk? cut-off on the Spence Children Anxiety Survey were eligible. Adolescents?  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents? anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants?  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,Snyder_Personal and social implications of ambient biosensor data_CSCW_2015,2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual?s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user?s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,Yu_StressTree metaphorical visualization for BFB_DIS_2017,2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today?s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ?StressTree,? a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ?healthy-looking? tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019,1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children?s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children?s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual?s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018,2,"i Badia, S. B., Quintero, L. V., CameirÆo, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Bermïudez i Badia , Luis Velez Quintero, Mïonica S. Cameir?ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the ?The Emotional Labyrinth,? a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users? reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users? affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019,2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","St‚phanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014,1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019",2,"Costa, J., GuimbretiŠre, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRAN€OIS GUIMBRETIÔRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user?s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user?s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit?Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,D¡az-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016,1,"D¡az-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology?aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,Fage_ER ASD app for school_Journal of Education and computers_2019,1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauz‚on, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy?",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,Frey_Breeze: wearable BFB_CHI_2018,1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","J‚r‚my Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard? jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device?s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants? perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,Ghandeharioun_effortless feedback for influencing breathing_CHI_2017,2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user?s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,Huang_Emotion Map_CSCW_2015,1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people?s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants? self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020,2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator ? ambienBeat ? which provides closed-loop biofeedback via tactile stimulus based on users? heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user?s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual?s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user?s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019,2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person?s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011,1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings?",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9?17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013,2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person?s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,Lee_Self tracking and expression through Clay_DIS 17,1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one?s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker?s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,Liang_BioFidget respiration training_CHI_2018,2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010,1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016,1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player?s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players? heart rate is continuously read into the game which in turn adapts to the player?s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,Mandryk_NFB for children with FASD_IDC_2013,1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child?s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child?s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011,2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user?s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,Moraveji_BreathTray Respiration self regulation_CHI_2012,1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user?s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users? respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,Niksirat_attention regulation framework mobile phones_TOCHI_2019,2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user?s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-…-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). ?Partner in Prime?? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,?Partner in Prime?? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018,2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017,1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user?s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers? breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers? breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,Prpa_BFB in VR for attention to breath_DIS_2018,2,"Prpa, M., Tatar, K., Fran‡oise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, KÕvan‡ Tatar, Jules Fran‡oise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users? breathing in interaction. Both sounds and visuals are directly mapped to the user?s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016,1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger?s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players ? i.e., a barrier to progressing in the game is removed when players achieve a desirable state ? which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015,1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018,1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user?s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user?s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,Slovak_I just let him cry Fluffy_Journal of HCI_2018,1,"Slov k, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ?child-led, situated interventions?, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ?skills application?. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,Slovak_scaffolding the scaffolding_CSCW_2016,1,"Slov k, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children?s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children?s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013,2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ?proof of concept? evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push",Petr
Springer2018,Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018,2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,Stangl_Tangible wheel for SEL_IDC_2017,1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact?The SEL Transition Wheel?created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one?s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact?The SEL Transition Wheel?created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one?s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018,1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players? breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019,2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, Fran‡ois Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users? activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps? persuasiveness, that is, the apps? capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,Wells_BFB for musicians_PloS one_2012,1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana?",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018,1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018,2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user?s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017,1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress?particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ?20). Association for Computing Machinery, New York, NY, USA, 1?13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how?and with what goals?theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI-paperAnalysis/sourcedata/data_tochi_v3.csv <==
Label,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD notes,bottom_up,BU notes,in-the-moment,ITM notes,out-of-context,OOC notes,Technology,res_stage,HCI_focus,mechanism,specificity,time_scope,Notes2,rater
Bakker2018,"Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018
",1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,0,,1,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late,Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020
",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,Custom (Wearable) Haptic Actuator,Early,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa
Paredes2014,"Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014
",2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,1,"focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa
Sanches2019,"Sanches_Skin conductance and ambigous feedback_TOCHI_2019
",2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,,,,,,,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,1,"videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late,Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa
Snyder2015,"Snyder_Personal and social implications of ambient biosensor data_CSCW_2015
",2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,,,,,,,,,Mobile | Custom | EDA sensor + lights,Early,Social Connection,Biofeedback,Low ,Ongoing,,Alissa
Yu2017,"Yu_StressTree metaphorical visualization for BFB_DIS_2017
",2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,,,,,,,,,Custom | PC | HRV Sensor/Screen | Other,Early,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr
Antle2019,"Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019
",1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,2,"videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid,Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa
Badia2018,"Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018
",2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,,,,,,,,,PC + VR headset w/ various physio/neuro feedback sensors,Early,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa
Carlier2019,"Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019
",2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,,1,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,1,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early,Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa
Cavazza2014,"Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014
",1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,,,,,,,,,,,,,,,,Alissa
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019
",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,2,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,intended to be used during social settings with potentially high arousal negative affective states ,0,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,,,,,,,,,,,,,,,,
Diaz2018,"Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016

",1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,provides step-by-step coaching materials for emotion regulation,0,,2,the intervention is intended to be used when a strong emotion is experienced ,0,,Mobile App + Smart watch for HR sensing (Android),Early,Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa
Fage2019,"Fage_ER ASD app for school_Journal of Education and computers_2019

",1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,,0,,1,,1,,Mobile App,Deployment ,Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa
Frey2018,"Frey_Breeze: wearable BFB_CHI_2018
",1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,,,,,,,,,,,,,,,,
Ghandeharioun2017,"Ghandeharioun_effortless feedback for influencing breathing_CHI_2017
",2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,2,the intervention scaffolds the emotional trajectory with multisensory feedback,2,intended to be used in moments of stress when using a computer,0,,PC and Mobile,Deployment,Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa
Huang2015,"Huang_Emotion Map_CSCW_2015

",1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,1,log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment,Intervention Efficacy,Awareness,High,Ongoing,,Alissa
Choi2020,"Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020
",2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,1,,1,,0,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa
Jingar2019,"Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019
",2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,,,,,,,,,,,,,,,,
Knox2011,"Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011

",1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,psychoeducation,2,biofeedback training scaffolding the emotional trajectory,0,,2,"videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late,Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa
Kocielnik2013,"Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013
",2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,main component aims to deliver information of where and when emotions occurred during daily life,0,,0,,1,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early,Intervention Efficacy,Awareness,Low,Ongoing,,Alissa
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014

",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lee2017,"Lee_Self tracking and expression through Clay_DIS 17
",1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,,,,,,,,,"clay, diary",Early ,,Other,Low ,Ongoing,,Alissa
Liang2018,"Liang_BioFidget respiration training_CHI_2018
",2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"intended to be used during stressful settings, LOW because thin description",0,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early,Modality,Biofeedback,Low ,Ongoing,"Eval: Tech and UX, Resp training",Alissa
Lloyd2010,"Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010

",1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,,,,,,,,,,,,,,,,Alissa
Lobel2016,"Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016
",1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa
Mandryk2013,"Mandryk_NFB for children with FASD_IDC_2013
",1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa
Moraveji2011,"Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011
",2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,2,intended to be used in stressful settings,0,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa
Moraveji2012,"Moraveji_BreathTray Respiration self regulation_CHI_2012
",1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,information delivery - tells you what you're doing but doesn't mediate the experience,0,,1,intended to be used during stressful settings,0,,System tray PC + resp sensor,Mid,Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa
Niksirat2019,"Niksirat_attention regulation framework mobile phones_TOCHI_2019
",2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,,,,,,,,,,,,,,,,Alissa
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,,,,,,,,,,,,,,,,Alissa
Parnandi2018,"Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018
",2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,see notes,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Parnandi2017,"Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017
",1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors ,Mid,Modality,Biofeedback,Low ,see notes,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018
",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers."" ",Include,0,,2,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,Custom | other haptic car seat/voice cues,Early,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,the main component of the intervention is suggesting intervention strategies,0,,1,components of the intervention intend to be used in moments when stress has been detected ,1,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early,Intervention Efficacy,Reminder-Recommender,Low ,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa
Prpa2018,"Prpa_BFB in VR for attention to breath_DIS_2018
",2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,,,,,,,,,PC + VR headset & resp sensor,Early,Modality,Biofeedback,adia,Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa
Reinschluessel2016,"Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016
",1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,,,,,,,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa
Sas2015,"Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015
",1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early,Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr
Shamekhi2018,"Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018

",1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,,,,,,,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early,Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr
Slovak2018,"Slovak_I just let him cry Fluffy_Journal of HCI_2018
",1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,2,scaffold a particular emotional trajectory,2,intended to be used when strong emotions arise,0,,smart toy (custom system,Early,Intervention Efficacy,Other,High,Ongoing,,Petr
Slovak2016,"Slovak_scaffolding the scaffolding_CSCW_2016
",1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,provide social-emotional learning curricula,0,,0,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,support re-living emotional experiences through games and stories,Mobile,Early,Social Connection,Other,Moderate,Scaffold,,Petr
Smyth2016,"Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013
",2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,intervention reminds them to use stress management techniques,0,,1,reminders are sent when high levels of stress or negative affect are reported in EMAs,1,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late,Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push ",Petr
Springer2018,"Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018
",2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,,,,,,,,,mobile,Mid,Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr
Stangl2017,"Stangl_Tangible wheel for SEL_IDC_2017
",1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,,,,,,,,,custom system,Early,Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr
Wang2018,"Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018
",1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,2,biofeedback training scaffolding the emotional trajectory ,0,,2,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr
Wang2019,"Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019
",2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,intervention provides reports activity reports to inform on stress levels,0,,1,informs the user of their stress level in-situ,1,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid,Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr
Wells2012,"Wells_BFB for musicians_PloS one_2012
",1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid,Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr
Yang2018,"Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018
",1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,,,,,,,,,,,,,,,,Petr
Yu2018,"Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018
",2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,1,intended to be used during potential stressful situations eg work,0,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr
Zafar2017,"Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017
",1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,1,biofeedback training scaffolding the emotional trajectory ,0,,1,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early,Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,1,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,intended to be used during real-world setting (driving),0,,"Custom | Commercial sensors, custom actuator, automobile",Mid,Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,,,,,,,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,, ,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,, ,,,,,,,,,,
,,,,,,,,,,,,,,,,,,  ,,,,,,,,,,

==> TOCHI-paperAnalysis/sourcedata/data_tochi_v4.csv <==
PaperRef,ID,Round ,full_citation,Authors,Year,Title,Venue,Database,DOI,Keywords,Abstract,Filter,top_down,TD-Mechanism,TD notes,bottom_up,BU-mechanism,BU notes,in-the-moment,ITM-mechanism,ITM notes,out-of-context,OOC mechanism,OOC notes,Technology,res_stage,HCI_focus,intervention mechanism,specificity,time_scope,Notes2,rater,Petr NOTES
Bakker2018,Bakker_engagment in mobile app for well being_Journal of Affective Disorders_2018,1,"Bakker, D., & Rickard, N. (2018). Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism. Journal of affective disorders, 227, 432-442.","D Bakker, N Rickard",2018,Engagement in mobile phone app for self-monitoring of emotional wellbeing predicts changes in mental health: MoodPrism,Journal of Affective Disorders,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.jad.2017.11.016,Computer/Internet Technology Anxiety Depression Mobile Self-monitoring Emotional self-awareness,"""Background: Mobile apps are being used increasingly for mental health purposes, but evidence of their efficacy remains limited. The mechanisms underlying any effects of such apps are also unclear. This study examined the effectiveness of a self-monitoring mobile phone app by investigating the relationships between app engagement and mental health outcomes. Method: Participants downloaded the MoodPrism app from the iOS and Android app stores, completing in-app assessments at start of use and again 30 days later. The app prompted participants daily to complete a short mood questionnaire and formulated their responses into a mood diary. Data from 234 assessment completers (73% female; M age = 34.8 years) were analysed via hierarchical and mediation regressions. Results: In this community sample, app engagement ratings predicted decreases in depression and anxiety, and increases in mental well-being. These effects were mediated by increases in emotional self-awareness, but only for participants who were clinically depressed or anxious at the time of the baseline assessment. Mental health literacy and coping self-efficacy did not play mediating roles. Limitations: Findings suggest that other influential mediators may have not been measured, and future studies could verify the findings by using alternative methodologies, such as comparison with a control group. Conclusions: Engaging with an emotional wellbeing self-monitoring app may reduce depressive and anxious symptoms, and increase mental well-being. Increases in emotional self-awareness may mediate these changes in clinical populations, and further research is needed to reveal other mechanisms that mental health apps can utilize.""",Include,1,aware_reflect,mood diary - delivering information for (i) self-monitoring of mood at random times during the day and (ii) links to to mHealth websites. LOW because it only focuses on self-awareness and does not include behavioural interventions or coping strategies. ,0,,,0,when_push,,1,pattern_disc,"everyday life setting (general, hence high familiarity), at random times and not when emotions arise. LOW because it is random and not structured?",Mobile app (text input/questionnaire),Late, Intervention Efficacy,Awareness,Moderate,Ongoing,,Alissa,
Miri2020,"Miri_Placement, Pattern and Personalization of Vibrotactile Breathing Pacer_TOCHI_2020",2,"Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K. (2020). PIV: Placement, pattern, and personalization of an inconspicuous vibrotactile breathing pacer. ACM Transactions on Computer-Human Interaction (TOCHI), 27(1), 1-44.","Miri, P., Flory, R., Uusberg, A., Culbertson, H., Harvey, R. H., Kelman, A., ... & Marzullo, K.",2020,"PIV: Placement, Pattern, and Personalization of an Inconspicuous Vibrotactile Breathing Pacer",TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3365107,"Haptic, emotion, emotion regulation, wearable, EDA, skin conductance response, respiration, affect, vibrotactile, slow-paced breathing","""We describe the design and evaluation of PIV, a personalizable and inconspicuous vibrotactile breathing pacer. Given the prevalence and adverse impact of anxiety and anxiety disorders, our goal is to develop a technology that helps people regulate their anxiety through paced breathing. We examined two previously unstudied questions: What is an effective vibrotactile pattern for paced breathing, and where should the tactors be placed on the body to make the pacer most effective? We designed a series of personalized vibrotactile pacing patterns, and evaluated them on three body sites, in terms of self-reported and psychophysiological measures including skin conductance and breath wave parameters. The results show that personalization plays an important role in PIV’s pattern and placement design choices.We concluded that the choice of frequency based, strong-exhale-phased patterns and abdomen placement are appropriate for future studies.""",Include,0,,,2,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,"what_scaffolding, when_task",intended to be used during social settings with potentially high arousal negative affective states HIGH because the context of the intervention is clearly described,0,,,Custom (Wearable) Haptic Actuator,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,highlight importance of customization; question long term/training use,Alissa,
Paredes2014,Paredes_PopTherapy stress regulation through everyday browsing_Pervasive Computing Technologies for Healthcare_2014,2,"Paredes, P., Gilad-Bachrach, R., Czerwinski, M., Roseway, A., Rowan, K., & Hernandez, J. (2014, May). PopTherapy: Coping with stress through pop-culture. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 109-117). ICST (Institute for Computer Sciences, Social-Informatics and Telecommunications Engineering).","Pablo Paredes, Ran Gilad-Bachrach, Mary Czerwinski, Asta Roseway, Kael Rowan, Javier Hernandez",2014,PopTherapy: coping with stress through pop-culture,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi.org/10.4108/icst.pervasivehealth.2014.255070,"Interventions, pervasive, mental health, stress, depression, coping,  contextual, mobile, recommender, learning, behavior change,  crowd therapy, stress awareness, machine learning","Stress is considered to be a modern day “global epidemic""; so given the widespread nature of this problem, it would be beneficial if solutions that help people to learn how to cope better with stress were scalable beyond what individual or group therapies can provide today. Therefore, in this work, we study the potential of smart-phones as a pervasive medium to provide therapy for the general population - ""popular therapy"". The work melds two novel contributions: first, a micro-intervention authoring process that focuses on repurposing popular web applications as stress management interventions; and second, a machine-learning based intervention recommender system that learns how to match interventions to individuals and their temporal circumstances over time. After four weeks, participants in our user study reported higher self-awareness of stress, lower depression-related symptoms and having learned new simple ways to deal with stress. Furthermore, participants receiving the machine-learning recommendations without option to select different ones showed a tendency towards using more constructive coping behaviors.",Include,1,recommender,"the app provides micro-intervetnions delivered, which provide instructions on how to conduct different techniques but do not scaffold the first-person emotional trajectory",0,,,1,"what_reminder, when_push","focuses on what should an app recommend when an intervention is needed in a real life setting, the user chooses to use the interventions when needed",0,,,Mobile (ML recommender app),Mid,Co-Design,Reminder-Recommender,Various/Other,Ongoing,testing ML Recommender more than micro-intervention content per se.,Alissa,AA: seems like pull & push again — user data pre/EMA + sensed contextual data  — then ML to recommend
Sanches2019,Sanches_Skin conductance and ambigous feedback_TOCHI_2019,2,"Sanches, P., Höök, K., Sas, C., & Ståhl, A. (2019). Ambiguity as a resource to inform proto-practices: The case of skin conductance. ACM Transactions on Computer-Human Interaction (TOCHI), 26(4), 1-32.","Sanches, P., Höök, K., Sas, C., & Ståhl, A",2019,Ambiguity as a Resource to Inform Proto Practices The Case of Skin Conductance,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3318143,"Skin conductance, data, practice theory, proto-practices,wearables, stress,  sports, emotion, open-ended design, ambiguity, biofeedback","""Skin conductance is an interesting measure of arousal level, largely unfamiliar to most end-users.We designed a mobile application mirroring end-users’ skin conductance in evocative visualizations, purposefully made ambiguous to invite rich interpretations. Twenty-three participants used the system for a month. Through the lens of a practice-based analysis of weekly interviews and the logged data, several quite different—sometimes even mutually exclusive—interpretations or proto-practices arose: as stress management; sports performance; emotion tracking; general life logging; personality representation; or behavior change practices. This suggests the value of a purposefully open initial design to allow for the emergence of broader proto-practices to be followed by a second step of tailored design for each identified goal to facilitate the transition from proto-practice to practice. We contribute to the HCI discourse on ambiguity in design, arguing for balancing openness and ambiguity with scaffolding to better support the emergence of practices around biodata.""",RW only,0,,,0,,,0,,,0,,,Mobile | GSR sensor + App on Smart device,Early ,Co-Design,Various,Various/Other,N/A,Importance of customization in interpreation as part of design process,Alissa,
Scholten2016,Scholten_3D video games for Anxiety_Journal of behavioral research and therapy_2018,1,"Scholten, H., Malmberg, M., Lobel, A., Engels, R. C., & Granic, I. (2016). A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents. PloS one.","H Scholten, M Malmberg, A Lobel, RCME Engels…",2016,A randomized controlled trial to test the effectiveness of an immersive 3D video game for anxiety prevention among adolescents,Journal of behavioral research and therapy,ACM,https://doi.org/10.1371/journal.pone.0147763,"Clinical anxiety adolecsents, video game for anxiety prevention, bio-sensing","Adolescent anxiety is debilitating, the most frequently diagnosed adolescent mental health  problem, and leads to substantial long-term problems. A randomized controlled trial (n =  138) was conducted to test the effectiveness of a biofeedback video game (Dojo) for adolescents  with elevated levels of anxiety. Adolescents (11–15 years old) were randomly  assigned to play Dojo or a control game (Rayman 2: The Great Escape). Initial screening for  anxiety was done on 1,347 adolescents in five high schools; only adolescents who scored  above the “at-risk” cut-off on the Spence Children Anxiety Survey were eligible. Adolescents’  anxiety levels were assessed at pre-test, post-test, and at three month follow-up to  examine the extent to which playing Dojo decreased adolescents’ anxiety. The present  study revealed equal improvements in anxiety symptoms in both conditions at follow-up  and no differences between Dojo and the closely matched control game condition. Latent  growth curve models did reveal a steeper decrease of personalized anxiety symptoms (not  of total anxiety symptoms) in the Dojo condition compared to the control condition. Moderation  analyses did not show any differences in outcomes between boys and girls nor did age  differentiate outcomes. The present results are of importance for prevention science, as this  was the first full-scale randomized controlled trial testing indicated prevention effects of a  video game aimed at reducing anxiety. Future research should carefully consider the choice  of control condition and outcome measurements, address the potentially high impact of participants’  expectations, and take critical design issues into consideration, such as individualversus group-based intervention and contamination issues.",Include,1,cog_model,"delivery of information to instruct how to execute emotion regulation strategies (e.g. progressive muscle relaxation, guided imagery, depp breathing and positive self-talk) using instructional videos without guiding the experience",1,RT_bio,"HRV training through a emotion evoking videogames scaffolding the emotional trajectory of regulating the emotions (game becomes more challenging if regulation is not done correctly, ie hr increases)",0,,,1,"elicit_scaffold, psycho_ed","videogame, hence non naturally occurring emotions",PC + HRV sensor (Wild divine sensor) + Commercial Dojo video game,Late, Intervention Efficacy,Biofeedback,High,Scaffold,"limitations to methodology (all in same rooms/contamination, $ compensation/motivation, no test of transfer, only single self-report measure, expectation/no waitlist control group, etc). See notes on RCT limitations. Didn't see comparison to MindLight video game study, which had same results!  ",Alissa,
Snyder2015,Snyder_Personal and social implications of ambient biosensor data_CSCW_2015,2,"Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G. (2015, February). Moodlight: Exploring personal and social implications of ambient display of biosensor data. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 143-153).","Snyder, J., Matthews, M., Chien, J., Chang, P. F., Sun, E., Abdullah, S., & Gay, G",2015,MoodLight: Exploring Personal and Social Implications of Ambient Display of Biosensor Data,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675191,Personal informatics; self-discovery; biofeedback; stress  management; light; color; ambient display.,"""MoodLight is an interactive ambient lighting system that responds to biosensor input related to an individual’s current level of arousal. Changes in levels of arousal correspond to fluctuations in the color of light provided by the system, altering the immediate environment in ways intimately related to the user’s private internal state. We use this intervention to explore personal and social implications of the ambient display of biosensor data. This study provides greater understanding of the ways in which the representations of personal informatics, with a focus on ambient feedback, influence our perceptions of ourselves and those around us.""",RW only,0,,,0,,,0,,,0,,,Mobile | Custom | EDA sensor + lights,Early ,Social Connection,Biofeedback,Low,Ongoing,,Alissa,
Yu2017,Yu_StressTree metaphorical visualization for BFB_DIS_2017,2,"Yu, B., Funk, M., Hu, J., & Feijs, L. (2017, June). StressTree: a metaphorical visualization for biofeedback-assisted stress management. In Proceedings of the 2017 conference on designing interactive systems (pp. 333-337).","Bin Yu, Mathias Funk, Jun Hu, Loe Feijs",2017,StressTree: A Metaphorical Visualization for Biofeedback-assisted Stress Management,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064729,Biofeedback; Metaphor; Visualization; Stress; Heart Rate Variability,"""In today’s highly competitive environment, chronic stress is one of the main reasons for a health problem. To address this, biofeedback techniques have been used to assist in relaxation training and stress management. In this paper, we present ‘StressTree,’ a metaphorical visualization of heart rate variability (HRV) biofeedback system. StressTree aims to present HRV data in a more evocative, meaningful way in the context of stress management. The HRV biofeedback system consists of a heartbeat data acquisition unit, a data analysis unit, and a visualization unit. The feedback from interviews in the evaluation shows that StressTree could display different growth pattern during a stressful work or a relaxation training. The participants suggested that the biofeedback interaction through StressTree is explicit and engaging, and brings them a strong motivation to regulate their breathing pattern for a ‘healthy-looking’ tree.""",RW only,0,,,0,,,0,,,0,,,Custom | PC | HRV Sensor/Screen | Other,Early ,Modality,Biofeedback,Low,Ongoing,"contribution is a visualisation technique, rather than actual emotion regulation training

If turned into an intervention, it would be edging towards in-situ and bottom up. ",Alissa/Note by Petr,
Antle2019,Antle_SocioTechnological process for a wearable anxietyapp_TEI_2019,1,"Antle, A. N., McLaren, E. S., Fiedler, H., & Johnson, N. (2019, March). Design for mental health: How socio-technological processes mediate outcome measures in a field study of a wearable anxiety app. In Proceedings of the Thirteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 87-96).",Alissa N. Antle and Elgin Skye McLaren and Holly Fiedler and Naomi Johnson,2019,Design for Mental Health: How Socio-Technological Processes Mediate Outcome Measures in a Field Study of a Wearable Anxiety App,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3294109.3295650,"EEG, wearable, children, anxiety","Millions of children have challenges with anxiety that negatively impact their development, education and well-being. To address this challenge, we developed version 2.0 of Mind-Full, a wearable, mobile neurofeedback system, designed to teach young children to learn to self-regulate anxiety. We present a mixed methods evaluation of a seven week long intervention in schools. We report on a subset of outcome measures related to 10 children’s anxiety and stress in the classroom and describe mediating socio-technological processes that may have impacted outcomes. Findings showed improvement in children’s ability to self-regulate anxiety and reduced cortisol levels for some children. Qualitative findings suggested that children who made multimodal connections during system mediated learning and had teacher support for learning transfer responded well to the intervention. We suggest that framing mental health app design as a distributed, adaptive, socio-technological system enables designers to better meet individual’s unique and changing mental health needs.",Include,1,cog_model,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,RT_bio,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid, Intervention Efficacy,Biofeedback,High,Scaffold,importance of socio-tech factors e.g. facilitator rapport,Alissa,
Antle2018,Antle_EastMeetsWest_2018,X,"Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer. 2018. East meets west: A mobile brain-computer system that helps children living in poverty learn to self-regulate. Personal and Ubiquitous Computing, Springer 22, 4 (August 2018), 839-866","Alissa N. Antle, Chesick, Leslie Chesick, Srilekha Kirshnamachari Sridharan, and Emily Cramer",2018,"East meets west: a mobile brain-computer system that helps children
living in poverty learn to self-regulate",TOCHI,ACM,https://doi.org/10.1007/s00779-018-1166-x,"Neurofeedback, self-regulation, children","Children living in poverty often suffer multiple forms of trauma, which impedes their ability to effectively self-regulate negative
emotions, such as anxiety, and to focus their attention. As a result, many of these children struggle at school. Our work explores
the effectiveness of using a mindfulness-oriented, neurofeedback-based, brain-computer system to help teach children living in
poverty to self-regulate anxiety and attention. Our system, called Mind-Full, was specifically designed for illiterate girls who
attend anNGO-funded school in Pokhara, Nepal. In this paper, we present the results of a waitlist control field experiment with 21
girls who completed an intervention using the Mind-Full system. Our results indicated that a 6-week Mind-Full intervention was
viable and that children were able to transfer self-regulation skills learned using our system into real-world settings and continue
to self-regulate successfully after 2 months.We present our findings as a validation of the effectiveness of mobile neurofeedbackbased
interventions to help young children living in poverty develop self-regulation skills.We conclude with a discussion of the
results, methodological challenges of working in the developing world, and advice for future investigations of the effectiveness of
neurofeedback applications for children.",Include,1,cog_model,"scripted protocol designed to identify daily stresses, encourage the child to focus on practicing rather than succeeding at playing the games, and to use their SR skills at school. LOW because it was a small component of the intervention",2,RT_bio,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. HIGH because it was the main component of the intervention. ",0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions","Mobile | EEG Headset + Custom  App (Android, Unity) ",Mid, Intervention Efficacy,Biofeedback,High,Scaffold,look at transfer and maintenance ,Alissa,
Badia2018,Badia_Adavptive VR for BFB_ journal of biomedical and health informatics_2018,2,"i Badia, S. B., Quintero, L. V., Cameirão, M. S., Chirico, A., Triberti, S., Cipresso, P., & Gaggioli, A. (2018). Toward emotionally adaptive virtual reality for mental health applications. IEEE journal of biomedical and health informatics, 23(5), 1877-1887.","Sergi Berm´udez i Badia , Luis Velez Quintero, M´onica S. Cameir˜ao , Alice Chirico , Stefano Triberti , Pietro Cipresso, and Andrea Gaggioli",2018,Toward Emotionally Adaptive Virtual Reality for Mental Health Applications,journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2018.2878846,"Emotion regulation, physiological computing, physiology-driven VR, procedural content generation","""Here, we introduce the design and preliminary validation of a general-purpose architecture for affectivedriven procedural content generation in virtual reality (VR) applications in mental health and wellbeing. The architecture supports seven commercial physiological sensing technologies and can be deployed in immersive and nonimmersive VR systems. To demonstrate the concept, we developed the “The Emotional Labyrinth,” a non-linear scenario in which navigation in a procedurally generated threedimensionalmaze is entirely decided by the user, and whose features are dynamically adapted according to a set of emotional states. During navigation, affective states are dynamically represented through pictures, music, and animated visual metaphors chosen to represent and induce affective states. The underlying hypothesis is that exposing users to multimodal representations of their affective states can create a feedback loop that supports emotional self-awareness and fosters more effective emotional regulation strategies. We carried out a first study to, first, assess the effectiveness of the selected metaphors in inducing target emotions, and second, identify relevant psycho-physiological markers of the emotional experience generated by the labyrinth. Results show that the Emotional Labyrinth is overall a pleasant experience in which the proposed procedural content generation can induce distinctive psychophysiological patterns, generally coherent with the meaning of the metaphors used in the labyrinth design. Furthermore, collected psycho-physiological responses such as electrocardiography, respiration, electrodermal activity, and electromyography are used to generate computational models of users’ reported experience. These models enable the future implementation of the closed loop mechanism to adapt the Labyrinth procedurally to the users’ affective state.""",RW only,0,,,0,,,0,,,0,,,PC + VR headset w/ various physio/neuro feedback sensors,Early ,Modality,Awareness,Low,Ongoing,MM VR images based on physiology,Alissa,
Carlier2019,Carlier_Serious games for stress in children with ASD_Pervasive Computing Technologies for Healthcare_2019,2,"Carlier, S., Van der Paelt, S., Ongenae, F., De Backere, F., & De Turck, F. (2019, May). Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder. In Proceedings of the 13th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 452-461).","Stéphanie Carlier, Sara Van der Paelt, Femke Ongenae, Femke De Backere, Filip De Turck",2019,Using a Serious Game to Reduce Stress and Anxiety in Children with Autism Spectrum Disorder,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3329189.3329237,"serious games, anxiety, stress, autism spectrum disorder, relaxation  techniques","""Autism Spectrum Disorder (ASD) is characterised by social interaction difficulties and communication difficulties. Moreover, children with ASD often suffer from other co-morbidities, such as anxiety and depression. Finding appropriate treatment can be difficult as symptoms of ASD and co-morbidities often overlap. Many applications for serious games in the health care sector already exist, but very little focus on stress and anxiety in children with ASD. This paper describes a preliminary study to assess whether a serious game can be used to reduce stress and anxiety in children with ASD. In close collaboration with specialised therapists, the New Horizon game was designed, which contains two relaxation techniques. During the pilot study, the New Horizon game has been tested by three participants.""",Include,1,recommender,,1,Implicit_target,"scaffold a particular emotional trajectory, focus on the body to guide the child to relax. LOW because it could be better described",0,,,1,relaxation,"videogame, hence non naturally occurring emotions","Mobile App (Android, Unity)",Early , Intervention Efficacy,Other,Low,Ongoing,"one uses breathe (""ooom"") picked up w/ mic, other touch-popping bubbles",Alissa,
Cavazza2014,Cavazza_Virtual agents in NFB_Virtual Reality International Conference_2014,1,"Cavazza, M., Charles, F., Gilroy, S. W., Porteous, J., Aranyi, G., Raz, G., ... & Soreq, E. (2014, April). Integrating virtual agents in BCI neurofeedback systems. In Proceedings of the 2014 Virtual Reality International Conference (pp. 1-8).",Marc Cavazza and Fred Charles and Stephen W. Gilroy and Julie Porteous and Gabor Aranyi and Gal Raz and Nimrod Jakob Keynan and Avihay Cohen and Gilan Jackont and Yael Jacob and Eyal Soreq and Ilana Klovatch and Talma Hendler,2014,Integrating Virtual Agents in BCI Neurofeedback Systems,Virtual Reality International Conference,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2617841.2620713,"Brain-Computer Interfaces, Neurofeedback, Virtual Reality, Affective Computing","""The recent development of Brain-Computer Interfaces (BCI) to Virtual World has resulted in a growing interest in realistic visual feedback. In this paper, we investigate the potential role of Virtual Agents in neurofeedback systems, which constitute an important paradigm for BCI. We discuss the potential impact of virtual agents on some important determinants of neurofeedback in the context of affective BCI. Throughout the paper, we illustrate our presentation with two fully implemented neurofeedback prototypes featuring virtual agents: the first is an interactive narrative in which the user empathises with the character through neurofeedback; the second recreates a natural environment in which crowd behaviour becomes a metaphor for arousal and the user engages in emotional regulation.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Costa2019,"Costa_Unobtursively regulating emotions with smartwathch_Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies_2019",2,"Costa, J., Guimbretière, F., Jung, M. F., & Choudhury, T. (2019). BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 3(2), 1-23.","JEAN COSTA, FRANÇOIS GUIMBRETIÈRE, MALTE F. JUNG, TANZEEM CHOUDHURY",2019,BoostMeUp: Improving Cognitive Performance in the Moment by Unobtrusively Regulating Emotions with a Smartwatch,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3328911,"cognition, cognitive, cognitive performance, cognitive enhancement, emotion regulation, self-regulation, emotion, mood, feeling, arousal, stress, anxiety, heart rate variability, HRV, heart rate, smartwatch, apple watch, wearable, mobile, haptic, feedback, feedback loop, intervention, experiment, distraction, math, mindless, unobtrusive","""manage their feelings, different emotion regulation technologies have been proposed. However, despite the well-known influence that emotions have on task performance, no study to date has shown if an emotion regulation technology can also enhance user’s cognitive performance in the moment. In this paper, we present BoostMeUp, a smartwatch intervention designed to improve user’s cognitive performance by regulating their emotions unobtrusively. Based on studies that show that people tend to associate external signals that resemble heart rates as their own, the intervention provides personalized haptic feedback simulating a different heart rate. Users can focus on their tasks and the intervention acts upon them in parallel, without requiring any additional action. The intervention was evaluated in an experiment with 72 participants, in which they had to do math tests under high pressure. Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests, while fast haptic feedback led to the opposite effects. These results indicate that the BoostMeUp intervention can lead to positive cognitive, physiological and behavioral changes.""",Include,0,,,2,Implicit_target,"the intervention scaffolds the emotional trajectory with the smartwatch, guiding down-regulation with customized lower HR",2,"what_entrainment, when_push",intended to be used during social settings with potentially high arousal negative affective states ,0,,,Smart watch & Haptic HR simulator,Late, Intervention Efficacy,Physiological synchronisation,High,Ongoing,"Participants who were exposed to slow haptic feedback during the tests decreased their anxiety, increased their heart rate variability and performed better in the math tests. Didn't check rigour yet of study yet.",Alissa,
Crepaldi2017,Crepaldi_serious games for ADHD Rehabilitation_VR and AR conference_2017 (p.167),1,"Crepaldi, M., Colombo, V., Baldassini, D., Mottura, S., & Antonietti, A. (2017, December). Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms. In International Conference on Virtual Reality and Augmented Reality (pp. 167-181). Springer, Cham.","Maura Crepaldi, Vera Colombo, Davide Baldassini, Stefano Mottura, and Alessandro Antonietti",2017,Supporting Rehabilitation of ADHD Children with Serious Games and Enhancement of Inhibition Mechanisms- (p.167),Conference on Virtual Reality and Augmented Reality,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1007/978-3-319-72323-5_11,"ADHD, computer game, solution for ER through reflection.","The Attention Deficit–Hyperactivity Disorder (ADHD) is a behaviorrelated  disorder, already present in children in pre-scholar and scholar age, that  mainly includes hyperactivity, lacks in attention skills, impulsivity (delay aversion).  While several approaches have been studied and developed for modelling  and facing the various aspects of ADHD, the Dual Pathway Model (DPM), by  Sonuga-Barke, is an evidence-based model that synthetizes in the cognitive and  motivational paths the key dysfunctions, the inhibitory and delay aversion ones.  In this paper is presented the development of a prototype of a computer serious  game, called Antonyms, based on the DPM model, that is aimed at promoting  learning and autonomous management of impulsive behaviors and at inhibiting  irrelevant thoughts in children with ADHD. The game is structured as a set of  tasks, contextualized in a story, impelling the player to react in an inadequate and  immediate way while the player, to win, has to enhance his/her own skills of  self-regulation, waiting, reflecting upon a situation, finding a not-intuitive solution.  Preliminary tests on a control group show that impulsivity and inattention  are really addressed during gameplay.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Diaz2018,Díaz-Escudero_Technological tools for coaching support for ASD_Conference of HCI_2016,1,"Díaz-Escudero, A., Torrado, J. C., Gomez, J., & Montoro, G. (2018, September). Technology: aided authoring tools for ASD coaching support. In Proceedings of the XIX International Conference on Human Computer Interaction (pp. 1-6).","JC Torrado, G Montoro, J Gomez",2018,Technology–aided authoring tools for ASD coaching support,International Conference on Human Computer Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3233824.3233839,"Assistive technologies, assistive coaching, cognitive disabilities, authoring tools, mobile systems, pervasive systems","""This paper presents a study about the effects of technology aids in the long-term coaching of individuals with autism spectrum disorders (ASD). An assistive system that helps stakeholders to create coaching materials for the emotional self-regulation of people with ASD is presented and evaluated. In the experiment 8 teachers participated. It consisted on creating step-by-step coaching methods of emotional self-regulation with both the traditional support and our mobile system. Performance and satisfaction improved using our system, and the participants created more structured, effective intervention with our system than with the traditional means.""",Include,2,recommender,provides step-by-step coaching materials for emotion regulation,0,,,2,"what_reminder, when_pull",the intervention is intended to be used when a strong emotion is experienced ,0,,,Mobile App + Smart watch for HR sensing (Android),Early , Intervention Efficacy,Reminder-Recommender,Low,Ongoing,Check rigor of study/about teachers creating interventions ,Alissa,
Fage2019,Fage_ER ASD app for school_Journal of Education and computers_2019,1,"Fage, C., Consel, C., Etchegoyhen, K., Amestoy, A., Bouvard, M., Mazon, C., & Sauzéon, H. (2019). An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation. Computers & Education, 131, 1-21.","C Fage, C Consel, K Etchegoyhen, A Amestoy…",2019,An emotion regulation app for school inclusion of children with ASD: Design principles and evaluation,Journal of Computers & Education,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1016/j.compedu.2018.12.003,"assistive technology, ASD, inclussion in regular classes, tablet app, evaluation","The inclusion of adolescents with Autism Spectrum Disorders (ASD) in mainstream environments,  especially mainstream classrooms, is critically impeded by their difficulties in self-regulating  their emotions. Albeit new technologies have shown tremendous emulation in the field of  ASD, solutions to assist individuals with ASD in emotion regulation appear very limited. This  paper addresses this critical challenge through the design and evaluation of a tablet-based application  dedicated to supporting adolescents with ASD in self-regulating their emotions in  mainstream inclusive classrooms. This system relies on well-proven (paper-based) emotion-regulation  interventions reported by special-education teachers and families through a participatory  design. The experiment included 14 adolescents with ASD (as well as 19 adolescents with  Intellectual Disabilities) using the application during three months in mainstream schools. We  compared these two groups with another group of 15 adolescents with ASD who were not  equipped with our application. Usability performance as well as efficacy performance (emotionregulation  outcomes) have been investigated in situ. We showed that 1) our system is autonomously  and successfully used in mainstream classrooms, 2) it is also an efficient support for  adolescents with ASD to self-regulate their emotions. This paper demonstrates that emotion  regulation of adolescents with ASD can be supported within mainstream classrooms through an  assistive technology, in order to improve both behaviors and sociocognitive processes linked with  core features of ASD. Moreover, it provides insights of a methodology suited to mainstream  classrooms, building on previous research addressing specialized settings.",Include,2,recommender,,0,,,1,"what_scaffolding, when_pull",,1,psycho_ed,,Mobile App,Deployment, Intervention Efficacy,Reminder-Recommender,Moderate,Ongoing,Study seems solid?,Alissa,"⁉️ I'm not sure if/why Fage should be coded as out-of-context? AA: Was coded 1-1 ITM-OOC in my excel — maybe the creation of content is OOC, also seems to be some psycho-ed/coaching around supporting them to choose their emotion and intensity in classroom. Seems mainly ITM."
Frey2018,Frey_Breeze: wearable BFB_CHI_2018,1,"Frey, J., Grabli, M., Slyper, R., & Cauchard, J. R. (2018, April). Breeze: sharing biofeedback through wearable technologies. In Proceedings of the 2018 CHI Conference on Human Factors in Computing Systems (pp. 1-12).","Jérémy Frey,May Grabli, Ronit Slyper, Jessica R. Cauchard∗ jcauchard@acm.org",2018,Breeze: Sharing Biofeedback Through Wearable Technologies,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174219,Affective Computing; Physiological Computing; Breathing; Wearables; Signal Processing,"""Digitally presenting physiological signals as biofeedback to users raises awareness of both body and mind. This paper describes the effectiveness of conveying a physiological signal often overlooked for communication: breathing. We present the design and development of digital breathing patterns and their evaluation along three output modalities: visual, audio, and haptic. We also present Breeze, a wearable pendant placed around the neck that measures breathing and sends biofeedback in real-time. We evaluated how the breathing patterns were interpreted in a fixed environment and gathered qualitative data on the wearable device’s design. We found that participants intentionally modified their own breathing to match the biofeedback, as a technique for understanding the underlying emotion. Our results describe how the features of the breathing patterns and the feedback modalities influenced participants’ perception. We include guidelines and suggested use cases, such as Breeze being used by loved ones to increase connectedness and empathy.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Ghandeharioun2017,Ghandeharioun_effortless feedback for influencing breathing_CHI_2017,2,"Ghandeharioun, A., & Picard, R. (2017, May). BrightBeat: effortlessly influencing breathing for cultivating calmness and focus. In Proceedings of the 2017 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1624-1631).","Ghandeharioun, A., & Picard, R.",2017,BrightBeat Effortlessly Influencing Breathing for Cultivating Calmness and Focus,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3027063.3053164,BrightBeat; intervention; breathing; GBR; MBR.,"""While technology is usually associated with causing stress, technology also has the potential to bring about calm. In particular, breathing usually speeds up with higher stress, but it can be slowed through a manipulation, and in so doing, it can help the person lower their stress and improve their focus. This paper introduces BrightBeat, a set of seamless visual and auditory interventions that look like respiratory biofeedback, rhythmically oscillating, but that are tuned to appear with a slower speed, with the aim of slowing a stressed computer user’s breathing and, consequently, bringing a sense of focus and calmness. These interventions were designed to run easily on commonplace personal electronic devices and to not require any focused attention in order to be effective. We have run a randomized placebo-controlled trial and examined both objective and subjective measures of impact with N=32 users undergoing work tasks. BrightBeat significantly influenced slower breathing, had a lasting effect, improved self-reported calmness and focus, and was highly preferred for future use.""",Include,0,,,2,Implicit_target,the intervention scaffolds the emotional trajectory with multisensory feedback,2,"what_entrainment, when_push",intended to be used in moments of stress when using a computer,0,,,PC and Mobile,Deployment, Intervention Efficacy,Physiological synchronisation,Moderate,Ongoing,,Alissa,
Huang2015,Huang_Emotion Map_CSCW_2015,1,"Huang, Y., Tang, Y., & Wang, Y. (2015, February). Emotion map: A location-based mobile social system for improving emotion awareness and regulation. In Proceedings of the 18th ACM Conference on Computer Supported Cooperative Work & Social Computing (pp. 130-142).",Yun Huang and Ying Tang and Yang Wang,2015,Emotion Map: A Location-based Mobile Social System for Improving Emotion Awareness and Regulation,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2675133.2675173,"Location based emotion sharing, students, mobile","""Effective emotion regulation can benefit many aspects of our lives such as mental health and work performance. Informed by emotion regulation theories and in consultation with our university counseling center, we designed a novel locationbased mobile social app, Emotion Map, to help improve people’s awareness and regulations of their emotions. The app allows users to log their emotions with the associated time, location, and activity information. Users can keep these logged emotions to themselves or share them with others publicly or anonymously. We conducted a 4-week field trial of the app with 14 university students. Combining usage logs and inperson interviews, our analysis shows promising results of the app. Specifically, we found that the app improved some participants’ self-knowledge of their emotions, supported their various emotion regulations, and enabled better awareness of the emotion statuses of their friends and communities.""",Include,2,"aware_reflect, recommender",self-monitoring of emotions by allowing to log in the time and place where an emotion happened HIGH because it also allows to thoroughly interact with this information,0,,,1,"what_reminder, when_pull",log in emotions when they arise LOW because it doesn't provide strong support to regulate,2,pattern_disc,the main component of the intervention occurs outside emotional contexts to reflect on the emotional map,Mobile,Deployment, Intervention Efficacy,Awareness,High,Ongoing,,Alissa,
Choi2020,Choi&Ishii_ambientBeat: wearable tactible BFB_TEI_2020,2,"Choi, K. Y., & Ishii, H. (2020, February). ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation. In Proceedings of the Fourteenth International Conference on Tangible, Embedded, and Embodied Interaction (pp. 17-30).","Choi, K. Y., & Ishii, H",2020,ambienBeat: Wrist-worn Mobile Tactile Biofeedback for Heart Rate Rhythmic Regulation,"Conference on Tangible, Embedded, and Embodied Interaction",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,Self-awareness; Biofeedback; Wearable Device; Tactile; Meditation;  Health; Stress; Mindfulness,"""We present a wrist-worn mobile heart rate regulator – ambienBeat – which provides closed-loop biofeedback via tactile stimulus based on users’ heartbeat rate (HR). We applied the principle of physiological synchronization via touch to achieve our goal of effortless regulation of HR, which is tightly coupled with mental stress levels. ambienBeat provides various patterns of tactile stimuli, which mimics the feeling of a heartbeat pulse, to guide user’s HR to resonate with its rhythmic, tactile patterns. The strength and rhythmic patterns of tactile stimulation are controlled to a level below the cognitive threshold of an individual’s tactile sensitivity on their wrist so as to minimize task disturbance. Here we present an acoustically noise-less soft voice-coil actuator to render the ambient tactile stimulus and present the system and implementation process. We evaluated our system by comparing it to ambient auditory and visual guidance. Results from the user study shows that the tactile stimulation was effective in guiding user’s HR to resonate with ambien- Beat to either calm or boost the heart rate using minimal cognitive load.""",Include,0,,,1,Implicit_target,,1,"what_entrainment, when_task",,0,,,Custom | Smart Watch & Custom Actuation Haptics | other,Early ,Modality,Physiological synchronisation,Moderate,Ongoing,,Alissa,"Very strange definition of emotion regulation (""Emotion regulation refers to how we deploy attention to, be aware of, and appreciate pleasure"") and choice of 'emotion regulating activity' (i.e., positive mental time travelling).. But seems to fulfil the inclusion criteria?"
Jingar2019,Jingar_Tangible Communication of Emotions with a Digital Companion_Conference on Human-Agent Interaction_2019,2,"Jingar, M., & Lindgren, H. (2019, September). Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study. In Proceedings of the 7th International Conference on Human-Agent Interaction (pp. 28-36).","Monika Jingar, Helena Lindgren",2019,"Tangible Communication of Emotions with a Digital Companion for Managing Stress: An Exploratory Co-Design Study (Alissa, this might be relevant for the BioW workshop)",Conference on Human-Agent Interaction,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3349537.3351907,Tangible user interface; Personalisation; Intelligent digital companion; Intelligent agent; Stress management; User modeling; Nonverbal interaction; Emotion; Co-design; Participatory action research; Human-agent interaction,"""The purpose of this research is to explore how an intelligent digital companion (agent) can support persons (human) with stress-related exhaustion to manage daily activities. In this paper, we explore in particular how information about a person’s emotions can be communicated to the agent with means of non-verbal communication through tangible interfaces. The purpose is to explore how different individuals approach the task of designing their own tangible interfaces for communicating emotions with a digital companion, and the range of different preferences and expectations. Six participants were interviewed and created tangible prototypes during a co-creation workshop. The data was analysed using theories about human emotions and activity, and translated into a generic user model, an architecture for a multiagent system and interface design proposals. The results include increased understanding of how different individuals would like to express their emotions with tangible interfaces, and informed the design of the information models regarding representing emotions. The study illuminated the importance of personalisation of functionality and interface design to address the diversity among individuals, as well as the design of the adaptive behaviour of a digital companion. Future work includes further studies involving additional participants, the development of the stress management application and conducting user studies where prototypes are used in daily activities.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,,
Knox2011,Knox_BFB games for anxiety and depression_Journal of Mental health in family medicine_2011,1,"Knox, M., Lentini, J., Cummings, T. S., McGrady, A., Whearty, K., & Sancrant, L. (2011). Game-based biofeedback for paediatric anxiety and depression. Mental health in family medicine, 8(3), 195.","M Knox, J Lentini, TS Cummings…",2011,Game-based biofeedback for paediatric anxiety and depression,Journal of Mental health in family medicine,G. scholar,https://www.ncbi.nlm.nih.gov/pubmed/22942901,"anxiety, biofeedback, children/adolescents, depression, relaxation","""Twenty-four children and adolescents aged 9–17 who were referred for treatment for anxiety were assigned to either a game-based biofeedback group or a waiting list comparison group. The eight-session biofeedback intervention included psychoeducation, identification of triggers and signs of anxiety, and in vivo practice. The intervention used computer-based gaming technology to teach and practise relaxation. Analyses using ANCOVA revealed significant differences in posttest scores of anxiety and depression measures between the two groups. The intervention group reduced anxiety and depression scores on standardised tests. Findings suggest that biofeedbackassisted relaxation training can be useful in decreasing anxiety and depressive symptoms in anxious youths.""",Include,2,cog_model,psychoeducation,2,RT_bio,biofeedback training scaffolding the emotional trajectory,0,,,2,"psycho_ed, relaxation","videogame, hence non naturally occurring emotions, + psychoeducation",PC desktop w/ GSR/HR Commercial Sensors,Late, Intervention Efficacy,Biofeedback,Moderate,Ongoing,,Alissa,
Kocielnik2013,Kocielnik_mointering stress at work_Symposium on Computer-Based Medical Systems_2013,2,"Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H. (2013, June). Smart technologies for long-term stress monitoring at work. In Proceedings of the 26th IEEE International Symposium on Computer-Based Medical Systems (pp. 53-58). IEEE.","Kocielnik, R., Sidorova, N., Maggi, F. M., Ouwerkerk, M., & Westerink, J. H",2013,Smart technologies for long-term stress monitoring at work,Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/CBMS.2013.6627764,stress monitoring; health and wellbeing; selfawareness;  sensor technologies; skin conductance,"""Due to the growing pace of life, stress became one of the major factors causing health problems. We have developed a framework for measuring stress in real-life conditions continuously and unobtrusively. In order to provide meaningful, useful and actionable information, we present stress information, derived from sensor measurements, in the context of person’s activities. In this paper, we describe our framework, discuss how we address arising challenges and evaluate our approach on basis of the field studies we have conducted. The main results of the evaluation are that the results of long-term measurements of stress reveal people information about their behavioral patterns that they perceive as meaningful and useful, and trigger their ideas about behavioral changes necessary to achieve a better stress balance.""",Include,2,aware_reflect,main component aims to deliver information of where and when emotions occurred during daily life,0,,,0,,,1,pattern_disc,main component of the intervention is a calendar to monitor the context in which emotions took place LOW because not very well explained,Wristband sensor | PC calendar,Early , Intervention Efficacy,Awareness,Low,Ongoing,,Alissa,
Khong2014,"Kong_BCI 3D game for Attention and Memory_Conference on Systems, Man, and Cybernetics_2014",1,"Khong, A., Jiangnan, L., Thomas, K. P., & Vinod, A. P. (2014, October). BCI based multi-player 3-D game control using EEG for enhancing attention and memory. In 2014 IEEE International Conference on Systems, Man, and Cybernetics (SMC) (pp. 1847-1852). IEEE.",A. Khong; L. Jiangnan; K. P. Thomas; A. P. Vinod,2014,BCI based multi-player 3-D game control using EEG for enhancing attention and memory,"Conference on Systems, Man, and Cybernetics",IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SMC.2014.6974189,"EEG NFB, Classroom, HRI","""Brain-Computer Interface (BCI) technique is considered as an efficient alternative modality for improving brain functions such as attention and cognition, based on real time feedback of Electroencephalogram (EEG) signals and their self-regulation. Commercialization of EEG headsets provides tremendous opportunities and possibilities for this technology to employ EEG in video games for cognitive-skill enhancement. This paper proposes a multi-player video game in 3-D environment controlled by EEG features related to 3 different levels of attention. A number of conventional control mechanisms present in commercial games such as keyboard strokes have also been integrated in the game. Three different levels of attention have been detected from players based on their sample entropy features and band power values in alpha, beta and theta bands of EEG. Three subjects have successfully navigated in the designed 3-D environment using EEG based controls as well as keyboard inputs. Experimental results reveal the feasibility of integrating brain signal based inputs along with conventional control inputs in the context of multi-player neurofeedback games for improving brain functions.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Lee2017,Lee_Self tracking and expression through Clay_DIS 17,1,"Lee, K., & Hong, H. (2017, June). Designing for self-tracking of emotion and experience with tangible modality. In Proceedings of the 2017 Conference on Designing Interactive Systems (pp. 465-475).",Kwangyoung Lee and Hwajung Hong,2017,Designing for Self-Tracking of Emotion and Experience with Tangible Modality,Conference on Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3064663.3064697,"Tangible interactiom, self tracking, emotions","Self-tracking technologies have been developed to understand the self. Emotions are critical to understanding one’s daily life; however, tracking the emotion is challenging due to the implicit form of data. In this paper, we introduce MindTracker, an approach for tracking emotion through a tangible interaction with plasticine clay. We explored the benefits and challenges of MindTracker via a two-week data collection study with 16 college students as well as via interviews with three clinical mental health experts. MindTracker is designed for users to craft a form that represents emotion using clay and to describe the experience that evokes the emotion using a diary. We found that the tangible modality of MindTracker motivated the participants to express various aspects of emotions. In addition, MindTracker’s data collection and reflection process could have therapeutic properties, such as expressive therapy, selfsoothing, and emotional self-regulation. We conclude this paper by discussing the design features of emotion-tracking tools and opportunities to use MindTracker to promote mental health.",Exclude,0,,,0,,,0,,,0,,,"clay, diary",Early ,,Other,Low,Ongoing,,Alissa,
Liang2018,Liang_BioFidget respiration training_CHI_2018,2,"Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M. (2018, April). BioFidget: Biofeedback for respiration training using an augmented fidget spinner. In Proceedings of the 2018 CHI conference on human factors in computing systems (pp. 1-12).","Liang, R. H., Yu, B., Xue, M., Hu, J., & Feijs, L. M",2018,BioFidget Biofeedback for Respiration Training Using an Augmented Fidget Spinner,CHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3173574.3174187,Biofeedback; physiological sensing; fidget spinner; stress;  respiration training; tangible interaction,"""This paper presents BioFidget, a biofeedback system that integrates physiological sensing and display into a smart fidget spinner for respiration training. We present a simple yet novel hardware design that transforms a fidget spinner into 1) a nonintrusive heart rate variability (HRV) sensor, 2) an electromechanical respiration sensor, and 3) an information display. The combination of these features enables users to engage in respiration training through designed tangible and embodied interactions, without requiring them to wear additional physiological sensors. The results of this empirical user study prove that the respiration training method reduces stress, and the proposed system meets the requirements of sensing validity and engagement with 32 participants in a practical setting.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory LOW becase thin description,1,"what_scaffolding, when_pull","intended to be used during stressful settings, LOW because thin description",0,,,Custom | HRV/Resp & motion sensors w/ tangible fidget w/ LED ring,Early ,Modality,Biofeedback,Low,Ongoing,"Eval: Tech and UX, Resp training",Alissa,
Lloyd2010,Lloyd_Coherence training in ADHD children_Journal of Alternative Therapies in Health & Medicine_2010,1,"Lloyd, A., Brett, D., & Wesnes, K. (2010). Coherence training in children with attention-deficit hyperactivity disorder: cognitive functions and behavioral changes. Alternative Therapies in Health & Medicine, 16(4).","Anthony Lloyd, PhD; David Brett, BSc; Keith Wesnes, PhD",2010,Coherence Training In Children With Attention -Deficit Hyperactivity Disorder: Cognitive Functions and Behavioral Changes,Journal of Alternative Therapies in Health & Medicine,G. scholar,20653294,,"""Attention-deficit hyperactivity disorder (ADHD) is the most prevalent behavioral diagnosis in children, with an estimated 500 000 children affected in the United Kingdom alone. The need for an appropriate and effective intervention for children with ADHD is a growing concern for educators and childcare agencies. This randomized controlled clinical trial evaluated the impact of the HeartMath self-regulation skills and coherence training program (Institute of HeartMath, Boulder Creek, California) on a population of 38 children with ADHD in academic year groups 6, 7, and 8. Learning of the skills was supported with heart rhythm coherence monitoring and feedback technology designed to facilitate self-induced shifts in cardiac coherence. The cognitive drug research system was used to assess cognitive functioning as the primary outcome measure. Secondary outcome measures assessed teacher and student reposted changes in behavior. Participants demonstrated significant improvements in various aspects of cognitive functioning such as delayed word recall, immediate word recall, word recognition, and episodic secondary memory. Significant improvements in behavior were also found. The results suggest that the intervention offers a physiologically based program to improve cognitive functioning in children with ADHD and improve behaviors that is appropriate to implement in a school environment.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Lobel2016,Lobel_Biofeedback games for emotion regulation Nevermind_CHI_2016,1,"Lobel, A., Gotsis, M., Reynolds, E., Annetta, M., Engels, R. C., & Granic, I. (2016, May). Designing and utilizing biofeedback games for emotion regulation: The case of nevermind. In Proceedings of the 2016 CHI Conference Extended Abstracts on Human Factors in Computing Systems (pp. 1945-1951).",Adam Lobel and Marientina Gotsis and Erin Reynolds and Michael Annetta and Rutger C.M.E. Engels and Isabela Granic,2016,Designing and Utilizing Biofeedback Games for Emotion Regulation: The Case of Nevermind,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2851581.2892521,"Bio-feedback games, anxiety","""Biofeedback games have the potential to make gaming a deeply personal experience by linking the gamespace to each player’s physiological state. First, this paper describes the psycho-educational potential of the horror-themed biofeedback game Nevermind. In Nevermind, players’ heart rate is continuously read into the game which in turn adapts to the player’s momentary levels of negative affective arousal. Greater negative arousal causes the game and its horrorthemed settings to become more disturbing. As a result, Nevermind challenges players to improve their emotion regulation skills by encouraging them to healthily down-regulate their negative affective states in the face of stressful situations. Second, we share how Nevermind implements two valuable design principles to maximize player engagement. Finally, we describe a recent study conducted on 47 players. We discuss potential physiological metrics which may be useful for understanding how behaviors in the real world relate to those in biofeedback games like Nevermind.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,1,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC game HR sensor,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,"Authors mention ""training"" but no mechanisms, game is creepy, min results (short paper)",Alissa,
Mandryk2013,Mandryk_NFB for children with FASD_IDC_2013,1,"Mandryk, R. L., Dielschneider, S., Kalyn, M. R., Bertram, C. P., Gaetz, M., Doucette, A., ... & Keiver, K. (2013, June). Games as neurofeedback training for children with FASD. In Proceedings of the 12th International Conference on Interaction Design and Children (pp. 165-172).",Regan L. Mandryk and Shane Dielschneider and Michael R. Kalyn and Christopher P. Bertram and Michael Gaetz and Andre Doucette and Brett A. Taylor and Alison Pritchard Orr and Kathy Keiver,2013,Games As Neurofeedback Training for Children with FASD,IDC,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2485760.2485762,"Biofeedback, neurofeedback, games, FASD, ADHD.","""Biofeedback games help people maintain specific mental or physical states and are useful to help children with cognitive impairments learn to self-regulate their brain function. However, biofeedback games are expensive and difficult to create and are not sufficiently appealing to hold a child’s interest over the long term needed for effective biofeedback training. We present a system that turns off-the-shelf computer games into biofeedback games. Our approach uses texture-based graphical overlays that vary in their obfuscation of underlying screen elements based on the sensed physiological state of the child. The textures can be visually customized so that they appear to be integrated with the underlying game. Through a 12-week deployment, with 16 children with Fetal Alcohol Spectrum Disorder, we show that our solution can hold a child’s interest over a long term, and balances the competing needs of maintaining the fun of playing, while providing effective biofeedback training.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC game + EEG sensor ,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,"Obfuscation - the less focused players is, the more obfuscated displayed info is",Alissa,
Moraveji2011,Moraveji_Peripheral Paced Respiration_symposium on User interface software and technology _2011,2,"Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J. (2011, October). Peripheral paced respiration: influencing user physiology during information work. In Proceedings of the 24th annual ACM symposium on User interface software and technology (pp. 423-428).","Moraveji, N., Olson, B., Nguyen, T., Saadat, M., Khalighi, Y., Pea, R., & Heer, J.",2011,Peripheral paced respiration: influencing user physiology during information work,ACM symposium on User interface software and technology,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2047196.2047250,"Respiration, peripheral, biofeedback, stress.","We present the design and evaluation of a technique for influencing user respiration by integrating respirationpacing methods into the desktop operating system in a peripheral manner. Peripheral paced respiration differs from prior techniques in that it does not require the user’s full attention. We conducted a within-subjects study to evaluate the efficacy of peripheral paced respiration, as compared to no feedback, in an ecologically valid environment. Participant respiration decreased significantly in the pacing condition. Upon further analysis, we attribute this difference to a significant decrease in breath rate while the intermittent pacing feedback is active, rather than a persistent change in respiratory pattern. The results have implications for researchers in physiological computing, biofeedback designers, and human-computer interaction researchers concerned with user stress and affect.",Include,0,,,1,Implicit_target,biofeedback training scaffolding the emotional trajectory ,2,"??_what, when_task",intended to be used in stressful settings,0,,,PC + resp sensor,Mid,Modality,Physiological synchronisation,Low,Ongoing,Peripheral paced breathing in PC/explore pacing/bad design!,Alissa,
Moraveji2012,Moraveji_BreathTray Respiration self regulation_CHI_2012,1,"Moraveji, N., Adiseshan, A., & Hagiwara, T. (2012). Breathtray: augmenting respiration self-regulation without cognitive deficit. In CHI'12 Extended Abstracts on Human Factors in Computing Systems (pp. 2405-2410).",Neema Moraveji and Athman Adiseshan and Takehiro Hagiwara,2012,BreathTray: Augmenting Respiration Self-regulation Without Cognitive Deficit,CHI (extended abstract),ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2212776.2223810,"Resipration, peripherial feedback, desktop","Concerns grow concerning the negative impact  information work has on stress, anxiety, and cognitive  performance. This has led to recent research on  technological methods that attempt to augment the  user’s psycho-physiological self-regulatory processes.  Rather than explicit prompting and reminders,  BreathTray incentivizes calm respiration with  continuous monitoring and feedback integrated into the  desktop. This paper shows that such techniques do not  significantly distract users from their work. The  feedback effectively influenced users’ respiration  patterns when they worked on a single intensive task  but not while multi-tasking.",Include,2,aware_reflect,information delivery - tells you what you're doing but doesn't mediate the experience,0,,,1,"what_scaffolding, when_pull",intended to be used during stressful settings,0,,,System tray PC + resp sensor,Mid, Intervention Efficacy,Biofeedback,Low,Ongoing,PC sreen 4x data - Seems in between TR-InSitu -- rewards + r/t feedback LMK,Alissa,"⁉️ I wonder if this should be recoded for BU- ITM biofeedback (so Cluster1?). Seems very similar to Liang — along side task, scaffolding,"
Niksirat2019,Niksirat_attention regulation framework mobile phones_TOCHI_2019,2,"Niksirat, K. S., Silpasuwanchai, C., Cheng, P., & Ren, X. (2019). Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies. ACM Transactions on Computer-Human Interaction (TOCHI), 26(6), 1-44.","KAVOUS SALEHZADEH NIKSIRAT, CHAKLAM SILPASUWANCHAI, PENG CHENG, XIANGSHI REN",2019,Attention Regulation Framework: Designing Self-Regulated Mindfulness Technologies,TOCHI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3359593,"Mindfulness, self-regulation, framework,meditation, attention, attentionregulation, mobile applications, MBMA","""Mindfulness practices are well-known for their benefits to mental and physical well-being. Given the prevalence of smartphones,mindfulness applications have attracted growing global interest. However, themajority of existing applications use guided meditation that is not adaptable to each user’s unique needs or pace. This article proposes a novel framework called Attention Regulation Framework (ARF), which studies how more flexible and adaptable mindfulness applications could be designed, beyond guided meditation and toward self-regulated meditation. ARF proposes mindfulness interaction design guidelines and interfaces whereby practitioners naturally and constantly bring their attention back to the present moment and develop nonjudgmental awareness. This is achieved by the performance of subtle movements, which are supported by non-intrusive detection-feedback mechanisms. We used two design cases to demonstrate ARF in static and kinetic meditation conditions. We conducted four user evaluation studies in unique situations where ARF is particularly effective, vis-à-vis mindfulness practice in busy environments and mindfulness interfaces that adapt to the pace of the user. The studies show that the design cases, compared with guided meditation applications, are more effective in improving attention, mindfulness, mood, well-being, and physical balance. Our work contributes to the development of self-regulated mindfulness technologies.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Oehler2018,Oehler_Mobile phone security priming_Journal of attachment and human behavior_2018,1,"Oehler, M., & Psouni, E. (2019). “Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life. Attachment & human development, 21(6), 638-657.","M Oehler, E Psouni",2018,“Partner in Prime”? Effects of repeated mobile security priming on attachment security and perceived stress in daily life,Journal of attachment and human behavior,G. scholar,https://doi.org/10.1080/14616734.2018.1517811,"Experiment, Mobile app, intervnetion, secured attachment","Lacking secure attachment representations is associated with vulnerability  tomental and physical health problems, perhaps mediated by  increased susceptibility to stress and impaired emotion regulation.  Even though cognitive  representations of self and others tend to  favor confirmation over information, research has shown that adult  attachment security can be positively influenced. In a randomized  control trial using a mixed between- and within-subjects design,  participants (N = 112) were mobile primed with attachment security  stimulating visualization tasks, over a 7-day period. Self-reported  attachment security was unchanged; however, reduced attachment  avoidance and perceived stress and increased resilience and selfcompassion  scores were obtained up to one week after the last  prime. Participants who reported less effort and more pleasure in  carrying out the visualization tasks experienced the highest gains.  Results highlight the potential ofmobile attachment security priming  for intervention, but also the differential potential of such intervention  for people with different attachment orientations.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Alissa,
Parnandi2018,Parnandi_Partial Reinforcment in BGB games_Journal Transactions on Affective Computing_2018,2,"Parnandi, A., & Gutierrez-Osuna, R. (2018). Partial reinforcement in game biofeedback for relaxation training. IEEE Transactions on Affective Computing.",Avinash Parnandi and Ricardo Gutierrez-Osuna,2018,Partial Reinforcement in Game Biofeedback for Relaxation Training,Journal Transactions on Affective Computing,IEEE,,"Biofeedback games, deep breathing, games for health, partial reinforcement, resistance to extinction, skill transfer, stress, video games, wearable sensors","This paper investigates the effect of reinforcement schedules on biofeedback games for stress self-regulation. In particular, it examines whether partial reinforcement can improve resistance to extinction of relaxation behaviors, i.e., once biofeedback is removed. Namely, we compare two types of reinforcement schedules (partial and continuous) in a mobile biofeedback game that encourages players to slow their breathing during gameplay. The game uses a negative-reinforcement instrumental conditioning paradigm, removing an aversive stimulus (random actions in the game) if players slows down their breathing. We conducted an experimental trial with 24 participants to compare the two reinforcement schedules against a control condition. Our results indicate that partial reinforcement improves resistance to extinction, as measured by breathing rate and skin conductance post-treatment. In addition, based on linear regression and correlation analysis we found that participants in the partial reinforcement learned to slow their breathing at the same pace as those under continuous reinforcement. The article discusses the implications of these results and directions for future work.",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"main component of the intervention is a videogame, with and without biofeedback","Mobile, resp sensor",Mid,Modality,Biofeedback,Moderate,Ongoing,comparing timing of feedback/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa,"It is essentially a breathing based bio-feedback, and they are comparing the change on breathing rates based on how the bio-feedback is presented in the game --> no discussion / aims in actually resulting in any changes outside of the in-experiment interaction"
Parnandi2017,Parnandi_Physiological modalities for BFB games_Journal of biomedical and health informatics_2017,1,"Parnandi, A., & Gutierrez-Osuna, R. (2015). Physiological modalities for relaxation skill transfer in biofeedback games. IEEE journal of biomedical and health informatics, 21(2), 361-371.",A. Parnandi; R. Gutierrez-Osuna,2017,Physiological Modalities for Relaxation Skill Transfer in Biofeedback Games,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2015.2511665,"Biofeedback, breathing rate (BR), electrodermal activity (EDA), heart rate variability (HRV), skill transfer, stress, video games, wearable sensors","""We present an adaptive biofeedback game for teaching self-regulation of stress. Our approach consists of monitoring the user’s physiology during gameplay and adapting the game using a positive feedback loop that rewards relaxing behaviors and penalizes states of high arousal. We evaluate the approach using a casual game under three biofeedback modalities: electrodermal activity, heart rate variability, and breathing rate. The three biosignals can be measured noninvasively with wearable sensors, and represent different degrees of voluntary control and selectivity toward arousal. We conducted an experiment trial with 25 participants to compare the three modalities against a standard treatment (deep breathing) and a control condition (the game without biofeedback). Our results indicate that breathing-based game biofeedback is more effective in inducing relaxation during treatment than the other four groups. Participants in this group also showed greater retention of the relaxation skills (without biofeedback) during a subsequent stressor.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"main component of the intervention is a videogame, with and without biofeedback",PC game & 3 phys sensors,Mid,Modality,Biofeedback,Low,Ongoing,Comparing inputs/Transfer is key part of claim/measured but no real mech given to account for it!,Alissa,"It is essentially a breathing based bio-feedback, and they are comparing the change on breathing rates based on how the bio-feedback is presented in the game --> no discussion / aims in actually resulting in any changes outside of the in-experiment interaction"
Paredes2018,"Paredes_Slow breathing in-car intervention_Journal of Interactive, Mobile,Wearable and Ubiquitous Technologies_2018",2,"Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A. (2018). Just breathe: In-car interventions for guided slow breathing. Proceedings of the ACM on Interactive, Mobile, Wearable and Ubiquitous Technologies, 2(1), 1-23.","Paredes, P. E., Zhou, Y., Hamdan, N. A. H., Balters, S., Murnane, E., Ju, W., & Landay, J. A.",2018,Just Breathe: In-Car Interventions for Guided Slow Breathing,"Journal of Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3191760,"Deep Breathing, Mindfulness, Stress Management, Autonomous automobiles, Commute,  Interventions, Breathing, Health","""Motivated by the idea that slow breathing practices could transform the automobile commute from a depleting, mindless activity into a calming, mindful experience, we introduce the first guided slow breathing intervention for drivers. We describe a controlled in-lab experiment (N=24) that contrasts the effectiveness and impact of haptic and voice guidance modalities at slowing drivers’ breathing pace, which is a known modulator of stress. The experiment was conducted in two simulated driving environments (city, highway) while driving in one of two driving modes (autonomous, manual). Results show that both haptic and voice guidance systems can reduce drivers’ breathing rate and provide a sustained post-intervention effect without affecting driving safety. Subjectively, most participants (19/24) preferred the haptic stimuli as they found it more natural to follow, less distracting, and easier to engage and disengage from, compared to the voice stimuli. Finally, while most participants found guided breathing to be a positive experience, a few participants in the autonomous driving condition found slow breathing to be an unusual activity inside the car. In this paper, we discuss such considerations, offer guidelines for designing in-car breathing interventions, and propose future research that extends our work to on-road studies. Altogether, this paper serves as foundational work on guided breathing interventions for automobile drivers.""",Include,0,,,2,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",2,"what_scaffolding, when_task",intended to be used during real-world setting (driving) HIGH because the context of the intervention is clearly described,0,,,Custom | other haptic car seat/voice cues,Early ,Modality,Physiological synchronisation,Low,Ongoing,Basic cueing of breathing slowly during driving to reduce stress - compare voice/haptic cues.,Alissa,
Pina2014,Pina2014-cuesADHD,2,"Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M. (2014, May). In situ cues for ADHD parenting strategies using mobile technology. In Proceedings of the 8th International Conference on Pervasive Computing Technologies for Healthcare (pp. 17-24).","Pina, L., Rowan, K., Roseway, A., Johns, P., Hayes, G. R., & Czerwinski, M.",2014,In situ cues for ADHD parenting strategies using mobile technology,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.4108/icst.pervasivehealth.2014.254958,"Mental health, Just-in-time interventions, family, sensing",Missing,Include,2,"cog_model, recommender",the main component of the intervention is suggesting intervention strategies,0,,,1,"what_reminder, when_push",components of the intervention intend to be used in moments when stress has been detected ,1,psycho_ed,components of the intervention intend to be practiced any time as reflective strategies,"Mobile, EDA wrist sensor, display, cloud | ready",Early , Intervention Efficacy,Reminder-Recommender,Low,Ongoing,"Both insitu and training components. Authors suggest separating in-situ moments of use from ""learning"" (reflective/training) moments. ",Alissa,
Prpa2018,Prpa_BFB in VR for attention to breath_DIS_2018,2,"Prpa, M., Tatar, K., Françoise, J., Riecke, B., Schiphorst, T., & Pasquier, P. (2018, June). Attending to breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness. In Proceedings of the 2018 Designing Interactive Systems Conference (pp. 71-84).","Mirjana Prpa, Kıvanç Tatar, Jules Françoise, Bernhard Riecke, Thecla Schiphorst, Philippe Pasquier",2018,Attending to Breath: Exploring how the cues in a virtual environment guide the attention to breath and shape the quality of experience to support mindfulness,Designing Interactive Systems,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3196709.3196765,Mindfulness; Breath Awareness; Virtual Reality; Immersion;  Well-Being; Embodiment.,"""Busy daily lives and ongoing distractions often make people feel disconnected from their bodies and experiences. Guided attention to self can alleviate this disconnect as in focusedattention meditation, in which breathing often constitutes the primary object on which to focus attention. In this context, sustained breath awareness plays a crucial role in the emergence of the meditation experience. We designed an immersive virtual environment (iVE) with a generative soundtrack that supports sustained attention on breathing by employing the users’ breathing in interaction. Both sounds and visuals are directly mapped to the user’s breathing patterns, thus bringing the awareness researched. We conducted micro-phenomenology interviews to unfold the process in which breath awareness can be induced and sustained in this environment. The findings revealed the mechanisms by which audio and visual cues in VR can elicit and foster breath-awareness, and unfolded the nuances of this process through subjective experiences of the study participants. Finally, the results emphasize the important role that a sense of agency and control have in shaping the overall quality of the experience. This can in turn inform the design specifications of future mindfulness-based designs focused on breath awareness.""",RW only,0,,,0,,,0,,,0,,,PC + VR headset & resp sensor,Early ,Modality,Biofeedback,adia (???),Ongoing,RW only -- this was more a research tool to better understand breathe/mindful awareness in general (for other designs) rather than meant to be an intervention directly.,Alissa,
Reinschluessel2016,Reinschluessel_Positive or Negative reinforcments for NFB games_Annual symposium on computer-human interaction in play_2016,1,"Reinschluessel, A. V., & Mandryk, R. L. (2016, October). Using positive or negative reinforcement in neurofeedback games for training self-regulation. In Proceedings of the 2016 annual symposium on computer-human interaction in play (pp. 186-198).",Anke V. Reinschluessel and Regan L. Mandryk,2016,Using Positive or Negative Reinforcement in Neurofeedback Games for Training Self-Regulation,Annual symposium on computer-human interaction in play,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2967934.2968085,Biofeedback; neurofeedback; games; reinforcement.,"""Neurofeedback training can reduce symptoms related to epileptic seizures, attention deficits, and Asperger’s Syndrome, and often uses games to motivate participation over the long term needed to see improvements. Most neurofeedback games use negative reinforcement to guide players – i.e., a barrier to progressing in the game is removed when players achieve a desirable state – which is considered to be less effective than reinforcing behaviour through positive feedback when players do well. We investigate whether using positive reinforcement is more successful than negative reinforcement through the design and evaluation of the experience and efficacy of a custom neurofeedback training game. We showed that positive reinforcement was more effective in encouraging players to keep their brain activity regulated. Furthermore it generated more positive affect and motivated more investment of effort in players, suggesting that positive reinforcement in neurofeedback games may provide a better and more effective neurofeedback training experience.""",Exclude,0,,,0,,,0,,,0,,,,,,,,,Positive affect is correlated with concentration which is really what is being trained -- attn,Alissa,
Sas2015,Sas_MeditAid wearable NFB for Mindfulness_Journal of  Personal and Ubiquitous Computing_2015,1,"Sas, C., & Chopra, R. (2015). MeditAid: a wearable adaptive neurofeedback-based system for training mindfulness state. Personal and Ubiquitous Computing, 19(7), 1169-1182.",Corina Sas and Rohit Chopra,2015,MeditAid: A Wearable Adaptive Neurofeedback-based System for Training Mindfulness State,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-015-0870-z,Mindfulness meditation  Mindfulness training  Wearable EEG  Neurofeedback  Aural entrainment,"""A recent interest in interaction design is towards the development of novel technologies emphasizing the value of mindfulness, monitoring, awareness, and self-regulation for both health and well-being. Whereas existing systems have focused mostly on relaxation and awareness of feelings, there has been little exploration on tools supporting the self-regulation of attention during mindfulness sitting meditation. This paper describes the design and initial evaluation of MeditAid, a wearable system integrating electroencephalography technology with an adaptive aural entrainment for real-time training of mindfulness state. The system identifies different meditative states and provides feedback to support users in deepening their meditation. We report on a study with 16 meditators about the perceived strengths and limitations of the MeditAid system. We demonstrate the benefits of binaural feedback in deepening meditative states, particularly for novice meditators.""",RW only,0,,,0,,,0,,,0,,,"wearable biofeedback (existing device), custom made feedback (bi-aural)",Early , Intervention Efficacy,Biofeedback,High,Ongoing,Used commercial wearable and audio feedback. No impact on emotion regulation -- aim to alter attention regulation during mindfulness session. ,Petr,
Shamekhi2018,Shamekhi_breath deep meditation coach_Pervasive Computing technologies for Healthcare_2018,1,"Shamekhi, A., & Bickmore, T. (2018, May). Breathe Deep: A Breath-Sensitive Interactive Meditation Coach. In Proceedings of the 12th EAI International Conference on Pervasive Computing Technologies for Healthcare (pp. 108-117).",Ameneh Shamekhi and Timothy Bickmore,2018,Breathe Deep: A Breath-Sensitive Interactive Meditation Coach,Conference on Pervasive Computing Technologies for Healthcare,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3240925.3240940,"Mindfullness, virtual coach","Mindfulness meditation has been demonstrated to be an effective approach for alleviating symptoms related to a variety of chronic health conditions, including pain, anxiety, and depression. Meditation takes practice and requires training, especially for novices, to learn mindfulness and emotion regulation. However, while faceto- face instructions can provide the best long-term results, many people cannot afford or schedule attendance at meditation classes. We present an automated conversational agent that acts as a virtual meditation coach that is interactive and adaptive to a user’s breathing behavior, based on inputs from a respiration sensor in a meditation session. We designed and validated three interaction techniques based on the user’s breathing. Results from two experimental studies demonstrate that users are highly receptive of the virtual coach technology, and appreciated the interactivity afforded by the respiration sensor. Participants also felt more relaxed when the meditation coach adapted the instructions to their breathing.",RW only,0,,,0,,,0,,,0,,,"wearable biofeedback (existing device), custom made feedback (mindfulness `coach' as conversational agent)",Early , Intervention Efficacy,Biofeedback,Low,Ongoing,"Used commercial wearable, and a bespoke midfulness guidance system. no impact on ER. ",Petr,
Slovak2018,Slovak_I just let him cry Fluffy_Journal of HCI_2018,1,"Slovák, P., Theofanopoulou, N., Cecchet, A., Cottrell, P., Altarriba Bertran, F., Dagan, E., ... & Isbister, K. (2018). "" I just let him cry... Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders. Proceedings of the ACM on Human-Computer Interaction, 2(CSCW), 1-34.",Petr Slovk Nikki Theofanopoulou Alessia Cecchet Peter Cottrell Ferran Altarriba Bertran Ella Dagan Julian Childs and Katherine Isbister,2018,I Just Let Him Cry...: Designing Socio-Technical Interventions in Families to Prevent Mental Health Disorders,Journal of HCI,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3274429,Prevention Science; Families; Mental Health Promotion; Emotion Regulation;Social-Emotional Learning; Interventions,"""Interventions that help children develop protective factors against mental health disorders are an inherently social endeavour, relying on a number of actors from within the family as well as the school context. Little work thus far in CSCW and HCI has examined the potential of technology to support or enhance such interventions. This paper provides the first steps to unpacking this socio-technical design space, focusing on emotional regulation (ER) as a specific instance of a protective factor. We combine a user-centred approach to understanding lived experiences of families (interviews, design workshops) with an expert-led understanding of what makes interventions psychologically effective. Our findings suggest the potential of technology to enable a shift in how prevention interventions are designed and delivered: empowering children and parents through a new model of ‘child-led, situated interventions’, where participants learn through actionable support directly within family life, as opposed to didactic in-person workshops and a subsequent ‘skills application’. This conceptual model was then instantiated in a technology probe, which was deployed with 14 families. The promising field study findings provide an initial proof-of-concept validation of the proposed approach.""",Include,0,,,2,Implicit_target,scaffold a particular emotional trajectory,2,"what_scaffolding, when_pull",intended to be used when strong emotions arise,0,,,smart toy (custom system),Early , Intervention Efficacy,Other,High,Ongoing,,Petr,"⁉️ currently framed as implicit target feedback, but that might not work for the bigger narrative? "
Slovak2016,Slovak_scaffolding the scaffolding_CSCW_2016,1,"Slovák, P., Rowan, K., Frauenberger, C., Gilad-Bachrach, R., Doces, M., Smith, B., ... & Fitzpatrick, G. (2016, February). Scaffolding the scaffolding: Supporting children's social-emotional learning at home. In Proceedings of the 19th ACM Conference on Computer-Supported Cooperative Work & Social Computing (pp. 1751-1765).","Petr Slovak1, Kael Rowan, Chris Frauenberg er, Ran Gilad-Bachrach, Mia Doces, Brian Smith, Rachel Kamb, Geraldine Fitzpatrick",2016,Scaffolding the Scaffolding: Supporting Children’s Social-emotional Learning at Home,Conference on Computer-Supported Cooperative Work & Social Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/2818048.2820007,Social-emotional skills; SEL; Education; Children; Home,"""The development of strong social and emotional skills is central to personal wellbeing. Increasingly, these skills are being taught in schools through well researched curricula. Such social-emotional learning (SEL) curricula are most effective if reinforced by parents, thus transferring the skills into everyday contexts. Traditional SEL programs have however had limited success in engaging parents, and we argue that technology might be able to help bridge this school-home divide. Through interviews with SEL experts we identified central design considerations for technology and SEL content: the reliance on experiential learning and the need to scaffold the parents in scaffolding the interaction for their children. This informed the design of a technology probe comprising a magnet card and online SEL activities, deployed in a school and via Mturk. The results provide a nuanced understanding of how technology-based interventions could bridge the schoolhome gap in real-world settings and support at-home reinforcement of children’s social-emotional skills.""",Include,2,cog_model,provide social-emotional learning curricula,0,,,0,,"change because "" we drew on the power of games and stories to engage young children with emotional content [48], and help them to re-live their own feelings from similar situations""",1,psycho_ed,support re-living emotional experiences through games and stories,Mobile,Early ,Social Connection,Other,Moderate,Scaffold,,Petr,
Smyth2016,Smyth_Just-in-time interventions for stress_Symposium on Computer-Based Medical Systems_2013,2,"Smyth, J. M., & Heron, K. E. (2016, October). Is providing mobile interventions"" just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management. In 2016 IEEE Wireless Health (WH) (pp. 1-7). IEEE.","Smyth, J. M., & Heron, K. E.",2016,"Is providing mobile interventions ""just-in-time"" helpful? an experimental proof of concept study of just-in-time intervention for stress management",Symposium on Computer-Based Medical Systems,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/WH.2016.7764561,Missing,"""Although there is growing interest in using mHealth approaches to provide just-in-time [JIT] intervention elements tailored to current emotional states in real time, critical evidentiary questions remain unanswered. This study was a ‘proof of concept’ evaluation to see if, in the context of a manualized stress management program, adding JIT intervention reminders via mobile technology would enhance outcomes more than the provision of random (untailored) reminders (both also relative to a measurement only active control condition). Individuals participated in a stress management course and carried a palmtop computer for 11 days (2 days acclimation and assessment, 1 week intervention, and 2 days post-treatment assessment). For the intervention week participants were assigned to one of three groups and either: (a) only completed self-report assessments multiple times each data (using ecological momentary assessment [EMA]; (b) completed EMA and received random reminders to use stress management skills; (c) completed EMA and received JIT tailored reminders to use stress management intervention elements when high stress or negative affect were reported. Individuals receiving JIT reminders reported stressful events less frequently, lower stress severity, less negative affect, lower levels of a stress biomarker (cortisol), less frequent eating, less alcohol consumption, less smoking and better sleep quality than the other two groups at post-treatment assessment. Tailored mHealth interventions designed in conjunction with ambulatory assessment protocols to provide JIT intervention elements can improve the efficacy of a standard stress intervention above and beyond any effects of simple reminders or over the intervention training. Implications for mHealth and JIT interventions are discussed.""",Include,2,"aware_reflect, recommender",intervention reminds them to use stress management techniques,0,,,1,"what_reminder, when_push",reminders are sent when high levels of stress or negative affect are reported in EMAs,1,psycho_ed,"EMAs completed also outside emotional context as they were administered 5 times a day, at random or JIT intervention tailored times",Mobile,Late, Intervention Efficacy,Reminder-Recommender,High,Ongoing,"Just in time interventions providing reminders for techniques taught at an in-person class. Reminders triggered by EMAs 5x daily
--> in situ is just 1 as it is EMA push",Petr,
Springer2018,Springer_Mood modeling through mobile phone_Journal of Personal and Ubiquitous Computing_2018,2,"Springer, A., Hollis, V., & Whittaker, S. (2018). Mood modeling: accuracy depends on active logging and reflection. Personal and Ubiquitous Computing, 22(4), 723-737.",Aaron Springer1 & Victoria Hollis1 & Steve Whittaker1,2018,Mood modeling: accuracy depends on active logging and reflection,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1123-8,Mood . Forecasting . System . Reflection . Machine learning .Well-being . Emotion regulation,"""Current behavior change systems often demand extremely advanced sensemaking skills, requiring users to interpret personal datasets in order to understand and change behavior. We describe EmotiCal, a system to help people better manage their emotions, that finesses such complex sensemaking by directly recommending specific mood-boosting behaviors to users. This paper first describes how we develop the accurate mood models that underlie these mood-boosting recommendations.We go on to analyze what types of information contribute most to the predictive power of such models, and how we might design systems to reliably collect such predictive information. Our results show that we can derive very accurate mood models with relatively small samples of just 70 users. These models explain 61% of variance by combining: (a) user reflection about the effects of different activities on mood, (b) user explanations of how different activities affect mood, and (c) individual differences. We discuss the implications of these findings for the design of behavior change systems, as well as for theory and practice. Contrary to many recent approaches, our findings argue for the importance of active user reflection rather than passive sensing.""",RW only,0,,,0,,,0,,,0,,,mobile,Mid, Intervention Efficacy,Awareness,Low,Ongoing,paper focusses on how to develop  the mood models underpinning the intervention (described in another paper). Intervention itself is a self-awareness & planning app to develop understanding of how activities impact mood. No theory re the actual emotion regulation processes per se; just that choosing X is more likely to improve your mood than doing Y. Description of ER very questionnable -- essentially equated to overcoming affective biases. ,Petr,
Stangl2017,Stangl_Tangible wheel for SEL_IDC_2017,1,"Stangl, A., Weidler-Lewis, J., Lauff, C., Price, E., & Fauble, E. (2017, June). The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning. In Proceedings of the 2017 Conference on Interaction Design and Children (pp. 334-339).",Abigale Stangl and Joanna Weidler-Lewis and Carlye Lauff and Emily Price and Eric Fauble,2017,The SEL Transition Wheel: Designing for Early Childhood Social Emotional Learning,IDC- note,ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3078072.3079746,SEL; social emotional learning; decision wheel; self-awareness; pre-school; user-centered design.,"This paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process dThis paper describes the design of an interactive artifact—The SEL Transition Wheel—created to support social emotional learning (SEL) in children ages three to six. The SEL Transition Wheel focuses on helping young children learn emotional self-regulation and labeling of one’s emotions while encouraging caregiver mediation of the SEL process during transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.uring transition times. The final prototype presented in this paper demonstrates how a set of heuristics, identified through the design process, can be used to create interactive SEL artifacts for young children. We also discuss how the process of designing for SEL supported a multidisciplinary collaboration.",RW only,0,,,0,,,0,,,0,,,custom system,Early , Intervention Efficacy,Awareness,Low,Ongoing,"no intervention / deployment ... purely design process (?) It is unclear how the intervention would have been used, if it was indeed deployed. It would have been labelled as top down & training (although it is supposed to be used in transitions) ",Petr,
Wang2018,Wang_BioPad video games for self regulation_Journal of biomedical and health informatics_2018,1,"Wang, Z., Parnandi, A., & Gutierrez-Osuna, R. (2017). BioPad: Leveraging off-the-shelf video games for stress self-regulation. IEEE journal of biomedical and health informatics, 22(1), 47-55.",Z. Wang; A. Parnandi; R. Gutierrez-Osuna,2018,BioPad: Leveraging off-the-Shelf Video Games for Stress Self-Regulation,Journal of biomedical and health informatics,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/JBHI.2017.2671788,"Bio-feedback, video games, respiration,","""This paper presents an approach to use commercial videogames for biofeedback training. It consists of intercepting signals from the game controller and adapting them in real-time based on physiological measurements from the player. We present three sample implementations and a case study for teaching stress self-regulation via an immersive car racing game. We use a crossover gaming device to manipulate controller signals, and a respiratory sensor to monitor the players’ breathing rate. We then alter the speed of the car to encourage slow deep breathing, in this way, allowing players to reduce their arousal while playing the game. We evaluate the approach against an alternative form of biofeedback that uses a graphic overlay to convey physiological information, and a control condition (playing the game without biofeedback). Experimental results show that our approach can promote deep breathing during gameplay, and also during a subsequent task, once biofeedback is removed. Our results also indicate that delivering biofeedback through subtle changes in gameplay can be as effective as delivering them directly through a visual display. These results open the possibility to develop low-cost and engaging biofeedback interventions using a variety of commercial videogames to promote adherence.""",Include,0,,,2,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,2,elicit_scaffold,"videogame, hence non naturally occurring emotions",PC desktop + bio-sensors,Mid, Intervention Efficacy,Biofeedback ,Moderate,Ongoing,"Analogy of the Bouchard training for soldiers, but with worse game and study ;) ",Petr,
Wang2019,Wang_Wearable and app for self regulation_Conference on Pervasive Computing and Communications Workshops_2019,2,"Wang, Y., Fischer, N., & Bry, F. (2019, March). Pervasive Persuasion for Stress Self-Regulation. In 2019 IEEE International Conference on Pervasive Computing and Communications Workshops (PerCom Workshops) (pp. 724-730). IEEE.","Yingding Wang, Nikolai Fischer, François Bry",2019,Pervasive Persuasion for Stress Self-Regulation,Conference on Pervasive Computing and Communications Workshops,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/PERCOMW.2019.8730850,"Computed Stress, Heart Rates, Smartwatch, Fitness Wristband, Behavior Change, Pervasive Computing","""This article reports on coupled smartwatch and smartphone pervasive apps enabling stress self-regulation. Stress, the physiological responses of an organism to demanding conditions, can be both beneficial and harmful. Beneficial stress, or eustress, enhances physical or mental abilities. Harmful stress, or distress, can result in reduced abilities, anxiety, or depression. The potential of pervasive computing to enable stress self-regulation, that is, the ability to benefit from eustress while avoiding or limiting distress, is explored in this article. It first reports on Stila Computed Stress, a stress estimate computed after an original model from pulse rates delivered by smartwatches. This article then describes how Stila Computed Stress is combined with users’ activity reports and pervasively delivered on their smartwatches and smartphones. It further reports on a real life evaluation pointing to the pervasive apps’ persuasiveness, that is, the apps’ capacity to increase subjective stress awareness so as to enhance stress self-regulation.""",Include,1,aware_reflect,intervention provides reports activity reports to inform on stress levels,0,,,1,"what_reminder, when_pull",informs the user of their stress level in-situ,1,pattern_disc,allows to check data out of context as part of the intervention to reflect on emotion trajectories,mobile + smart watch,Mid, Intervention Efficacy,Awareness,Low,Ongoing,`typical' engi approach -- get the app to `detect stressful moments' and then just show them to participants ... very crappy study design as well ,Petr,AA: combines push (from pulse data) and pull (user input) in group w/ better stress awareness.
Wells2012,Wells_BFB for musicians_PloS one_2012,1,"Wells, R., Outhred, T., Heathers, J. A., Quintana, D. S., & Kemp, A. H. (2012). Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians. PloS one, 7(10).","R Wells, T Outhred, JAJ Heathers, DS Quintana…",2012,Matter over mind: a randomised-controlled trial of single-session biofeedback training on performance anxiety and heart rate variability in musicians,PloS one Journal,G. scholar,https://dx.doi.org/10.1371%2Fjournal.pone.0046597,,"""Background: Musical performance is a skilled activity performed under intense pressure, thus is often a profound source of anxiety. In other contexts, anxiety and its concomitant symptoms of sympathetic nervous system arousal have been successfully ameliorated with HRV biofeedback (HRV BF), a technique involving slow breathing which augments autonomic and emotional regulatory capacity. Objective: This randomised-controlled study explored the impact of a single 30-minute session of HRV BF on anxiety in response to a highly stressful music performance. Methods: A total of 46 trained musicians participated in this study and were randomly allocated to a slow breathing with or without biofeedback or no-treatment control group. A 3 Group62 Time mixed experimental design was employed to compare the effect of group before and after intervention on performance anxiety (STAI-S) and frequency domain measures of HRV. Results: Slow breathing groups (n = 30) showed significantly greater improvements in high frequency (HF) and LF/HF ratio measures of HRV relative to control (n = 15) during 5 minute recordings of performance anticipation following the intervention (effect size: g2 = 0.122 and g2 = 0.116, respectively). The addition of biofeedback to a slow breathing protocol did not produce differential results. While intervention groups did not exhibit an overall reduction in self-reported anxiety, participants with high baseline anxiety who received the intervention (n = 15) displayed greater reductions in self-reported state anxiety relative to those in the control condition (n = 7) (r = 0.379). Conclusions: These findings indicate that a single session of slow breathing, regardless of biofeedback, is sufficient for controlling physiological arousal in anticipation of psychosocial stress associated with music performance and that slow breathing is particularly helpful for musicians with high levels of anxiety. Future research is needed to further examine the effects of HRV BF as a low-cost, non-pharmacological treatment for music performance anxiety.""",Include,0,,,1,Implicit_target,biofeedback training scaffolding the emotional trajectory ,0,,,1,psycho_ed,"intervention support on strong emotions, but that have not ocurred in natural settings",desktop + bio-sensors,Mid, Intervention Efficacy,Biofeedback,High,Ongoing,Just giving bio-feedback on slow breathing to musicians before anxiety producing performance. Results show that the biofeedback is not necessary and just the slow breathing is just as effective.,Petr,
Yang2018,Yang_fMRI self regulation training_Conference on Control Automation & Information Sciences_2018,1,"Yang, Q., Qin, Y., Wang, L., Sun, L., Yan, B., Tong, L., ... & Li, Z. (2018, October). Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training. In 2018 International Conference on Control, Automation and Information Sciences (ICCAIS) (pp. 146-150). IEEE.","Qiang Yang1 , Yulong Qin1 , Fan Zhang2 , Linyuan Wang1 , Zhonglin Li3 , Liang Sun1 , Bin Yan1, Li Tong1*",2018,Resting-State Regional Homogeneity Analysis on Real-Time fMRI Emotion Self-Regulation Training,Conference on Control Automation & Information Sciences,G. scholar,https://doi-org.proxy.lib.sfu.ca/10.1109/ICCAIS.2018.8570530,"rtfMRI-NF, self-regulation training","Real-time functional magnetic resonance imaging neurofeedback (rtfMRI-NF) is biofeedback of real-time fMRI signals for self-regulating brain function. Most studies focus on the task-state rtfMRI-NF for the moment. Furthermore, resting-state analysis brings another angle to explore the neural mechanism of emotion regulation and can be an important way to reflect brain function. Regional homogeneity (ReHo) analysis is a method to study the consistency of the spontaneous neuronal activity between the given voxel and its adjacent voxel in the resting-state. It can reveal the functional and anatomical closely linked neural circuits. In this paper, we designed a rtfMRI-NF experiment for human emotion self-regulation and analyzed brain function after rtfMRI-NF training by ReHo method. In the experiment, the subjects divided into two groups, the experiment and the control group. For the experiment group, through the multivariate voxel pattern analysis (MVPA) calculation of the real-time fMRI system, objects are provided with continuous tracking information display of their emotional state. In the control group, it was the same as that of the experiment group, except for that the feedback value was independent to emotion. We performed the method of ReHo analysis on the resting state data collected from the two groups after the self-regulation tasks, and experiment results showed that there were significantly different between the ReHo maps of the two groups in the temporal lobe, prefrontal cortex, parahippocampal gyrus, and fusiform gyrus. These brain regions were closely related to emotional processing, and the results are consistent with previous studies. Furthermore, ReHo can reflect the characteristic changes of spontaneous neural activity in the brain, it makes another way to help discover the mechanism of neurofeedback, and it can be used as a research direction to assist in the prediction and diagnosis of mental illness.",Exclude,0,,,0,,,0,,,0,,,,,,,,,,Petr,
Yu2018,Yu_BFB through ambient light for stress regulation_Journal of Personal and Ubiquitous Computing_2018,2,"Yu, B., Hu, J., Funk, M., & Feijs, L. (2018). DeLight: biofeedback through ambient light for stress intervention and relaxation assistance. Personal and Ubiquitous Computing, 22(4), 787-805.",Bin Yu1 & Jun Hu2 & Mathias Funk3 & Loe Feijs4,2018,DeLight: biofeedback through ambient light for stress intervention and relaxation assistance,Journal of Personal and Ubiquitous Computing,ACM,https://doi-org.proxy.lib.sfu.ca/10.1007/s00779-018-1141-6,Biofeedback .Ambient display . Lighting interface . Stress management . Relaxation,"""Light is a common ambient medium to express additional information in a peripheral and calm way, but it is also an environmental stimulant to create atmosphere, evoke moods, and provide immersive experiences. Through the design of the DeLight system, we aim to establish a biofeedback-driven lighting environment that informs users about their stress level for intervention and assists them in biofeedback relaxation training. In this study, DeLight is interfaced with a heart rate variability biofeedback system with two modes for different purposes: stress intervention and relaxation assistance. We evaluated the prototype of DeLight in two user studies. The results of the first study show that DeLight has the potential for stress intervention; the HRV biofeedback through the changes of ambient light could improve a user’s awareness of stress and trigger behavioral conditioning, such as deep breathing. The results of the second study confirm that DeLight has potential as a new biofeedback interface for relaxation assistance; biofeedback through an immersive lighting environment can support physiological regulation as effectively as graphic biofeedback; it offers enhanced relaxation effects regarding both subjective experience and physiological arousal. These findings suggest that the biofeedback-driven ambient light can perform as persuasive technology in the domain of health self-management. The combination of decorative and informative aspects enables the lighting interface to offer the users a comfortable and relaxing condition for biofeedback-assisted relaxation training.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory ,1,"what_reminder, when_task",intended to be used during potential stressful situations eg work,0,,,"Custom | commercially available sensors, philips light buibs,  bespoke app",Early ,Modality,Biofeedback,Moderate,Ongoing,experiments to test the effects of  different lights ,Petr,
Zafar2017,Zafar_Playing with and without Biofeedback_Conference on Serious Games and Applications for Health_2017,1,"Zafar, M. A., Ahmed, B., & Gutierrez-Osuna, R. (2017, April). Playing with and without Biofeedback. In 2017 IEEE 5th International Conference on Serious Games and Applications for Health (SeGAH) (pp. 1-7). IEEE.",M. A. Zafar; B. Ahmed; R. Gutierrez-Osuna,2017,Playing with and without Biofeedback,Conference on Serious Games and Applications for Health,IEEE,https://doi-org.proxy.lib.sfu.ca/10.1109/SeGAH.2017.7939272,biofeedback; mobile game; stress regulation; gamebased learning; respiratory control,"""Casual mobile games enhanced with biofeedback provide a more engaging alternative to traditional stress selfregulation therapies. Previous studies have shown to help players acquire breathing control skills that carry-over into a subsequent cognitively stressful task. We replicated these results with higher power (42 users), and with a more challenging game. We used a Pac-Man style game enhanced with Respiratory Biofeedback, PacMan Zen, to compare 1) breathing control during play, 2) the carry-over of said control into a subsequent stressful task and 3) cognitive improvement in a subsequent stressful task against a non-biofeedback version of the game. Results showed that onetime training with the biofeedback version of the game was not only more effective, but also led to improved performance in a later stressful task, both in terms of lowered breathing and improved test scores, compared to the non-biofeedback version. The result is important because it suggests that stimulating, casual biofeedback games can be effective at teaching breathing control, and thus arousal regulation, in a stressful setting.""",Include,0,,,1,RT_bio,biofeedback training scaffolding the emotional trajectory ,0,,,1,elicit_scaffold,"videogame, hence non naturally occurring emotions",mobile +  biosensor,Early , Intervention Efficacy,Biofeedback,Low,Scaffold,"another one of biofeedback enhanced games -- aim to claim training effects, but with very limited data ... study is crap ... paired t-tests on between subject? ",Petr,
Balters2020,Balters_MWUbi2020_CalmCommute,3,"Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes. 2020. Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. Proc. ACM Interact. Mob. Wearable Ubiquitous Technol. 4, 1, Article 38 (March 2020), 19 pages. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3380998","Stephanie Balters, Matthew L. Mauriello, So Yeon Park, James A. Landay, and Pablo E. Paredes",2020,Calm Commute: Guided Slow Breathing for Daily Stress Management in Drivers. ,"Conference on Interactive, Mobile, Wearable and Ubiquitous Technologies",ACM,https://doi-org.proxy.lib.sfu.ca/10.1145/3380998,"Deep Breathing, Slow Breathing, Guided Slow Breathing, Stress Management, Commute, Intervention","Commutes provide an opportune time and space for interventions that mitigate stress–particularly stress accumulated during the workday. In this study, we test the efficacy and safety of haptic guided slow breathing interventions of short duration while driving. We also present design and experimental implications for evolving these interventions from prior simulator to moving vehicle scenarios. We ran a controlled study (N=24) testing a haptic guided breathing system in a closed circuit under normal and stressful driving conditions. Results show the intervention to be successful in both user adoption and system effectiveness with an 82% rate of engagement in intervention and clear reduction of breathing rate and physiological arousal, with no effect on driving safety and minimal effect on performance. The haptic intervention received positive acceptance from the participants: all indicated a willingness to engage with the intervention in the future and all rated the intervention as safe for traffic applications. The results of this study encourage further investigations exploring the use of the intervention on public roads and monitoring for longitudinal health benefits.",Include,0,,,1,Implicit_target,"scaffold a particular emotional trajectory, focus on the body, to guide the person to achieve a specific breathing pattern to relax. HIGH because the experiential aspect is very thoroughly detailed and explored and grounded on theory",1,"what_scaffolding, when_task",intended to be used during real-world setting (driving),0,,,"Custom | Commercial sensors, custom actuator, automobile",Mid, Intervention Efficacy,Physiological synchronisation,Low,Ongoing,"`reducing stress through lowering breathing rates"" -- no skill per se involved. Low-powered experiement, not quite ready to be deployed on road. Not clear how well it worked ... the data is certainly not persuasive",Petr,
Jo2020,Jo_CHI2020_ParentSelfTrackersTechProbe,3,"Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong. 2020. Understanding Parenting Stress through Co-designed Self-Trackers. In Proceedings of the 2020 CHI conference on Human Factors in Computing Systems (CHI ’20). Association for Computing Machinery, New York, NY, USA, 1–13. DOI:https://doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359","Eunkyung Jo, Austin L. Toombs, Colin M. Gray, and Hwajung Hong.",2020,Understanding Parenting Stress through Co-designed Self-Trackers,Conference,ACM,doi-org.proxy.lib.sfu.ca/10.1145/3313831.3376359,,"New parents often experience signifcant stress as theytake on new roles and responsibilities. Stress management and mental wellbeing are two areas in which personal informatics (PI) researchhasgained attention,and thereisan opportunityto investigate how parenting stress can be mitigated through PI practices.In this paper,we presentthe resultsofa co-designed technology probe study through whichwe deployed individualized self-trackers withnew parents.Weinvestigatethe stress management topics new parents are interested in tracking and how—and with what goals—theyengage in self-directed PI practices. Our fndings indicate that PI practices can potentially enable parents to: re-discover positive aspects of their everyday lives; identify better-suited stress management strategies; andfacilitate spousal communication about shared re-sponsibilities.We discusshow self-trackingexperiences for the mental wellness of parents can be better designed.",Exclude,0,,,0,,,0,,,0,,,,,,,,,could be included in the RW -- essentially co-design for stress tracking Personal Informatics tools for new parents. ,Petr,
Jiang2021,,4,"Jiang, M., Nanjappan, V., ten Bhömer, M., and Liang, H.-N. On the Use of Movement-Based Interaction with Smart Textiles for Emotion Regulation. Sensors 21, 3 (2021), 990.","Jiang, M., Nanjappan, V., ten Bhömer, M., and Liang, H.-N.",2021,On the use of movement-based interaction with smart textiles for emotion regulation,Sensors,G. scholar,https://doi.org/10.3390/s21030990,movement-based interaction; emotion regulation; feedback mechanism; smart textiles; interactive textiles,"Research from psychology has suggested that body movement may directly activate emotional experiences. Movement-based emotion regulation is the most readily available but often underutilized strategy for emotion regulation. This research aims to investigate the emotional effects of movement-based interaction and its sensory feedback mechanisms. To this end, we developed a smart clothing prototype, E-motionWear, which reacts to four movements (elbow flexion/extension, shoulder flexion/extension, open and closed arms, neck flexion/extension), fabric-based detection sensors, and three-movement feedback mechanisms (audio, visual and vibrotactile). An experiment was conducted using a combined qualitative and quantitative approach to collect participants’ objective and subjective emotional feelings. Results indicate that there was no interaction effect between movement and feedback mechanism on the final emotional results. Participants preferred vibrotactile and audio feedback rather than visual feedback when performing these four kinds of upper body movements. Shoulder flexion/extension and open-closed arm movements were more effective for improving positive emotion than elbow flexion/extension movements. Participants thought that the E-motionWear prototype were comfortable to wear and brought them new emotional experiences. From these results, a set of guidelines were derived that can help frame the design and use of smart clothing to support users’ emotional regulation.",Include,0,,,2,RT_bio,bio-feedback from movements ,2,"when_task, what_entrainment",no real intervention clarity — essentially saying that movement is a mechanism for response modulation part of ER,0,,,"Custom | Wearable with movement sensors, LED lights, motors, mobile app",Early,Modality,Other (Movement-Emotion/Awareness?),Moderate,Ongoing,Didn't really work through in lab study.,Nikki,
Yoon2021,,4,"JungKyoon Yoon, Shuran Li, and Yu Hao. 2021. Design-Mediated Positive Emotion Regulation: The Development of an Interactive Device that Supports Daily Practice of Positive Mental Time Traveling. International Journal of Human–Computer Interaction: 1–15. https://doi.org/10.1080/10447318.2021.1948685","Yoon, J., Li, S., & Hao, Y.",2021,Design-Mediated Positive Emotion Regulation: The Development of an Interactive Device that Supports Daily Practice of Positive Mental Time Traveling,International Journal of Human–Computer Interaction,G. scholar,https://doi.org/10.1080/10447318.2021.1948685,,"This paper investigates how positive emotions can be effectively regulated through the design of interactions and how design-mediated positive emotions could contribute to well-being. With a proposition that the pathway to effective positive emotion regulation is a deliberate engagement in the activities that contribute to positive experiences, this paper explores how design can inspire and enable emotion-regulating activities. To illustrate how interactions can be systematically designed to support positive emotion regulation, the paper introduces the development of Purpal, a self-administered interactive device that stimulates Positive Mental Time Traveling (PMTT) in the context of consumption. PMTT is an emotion regulation strategy in which a user vividly remembers or anticipates positive events. The paper reports an in-lab experimental study that assessed the effectiveness and usefulness of Purpal in (1) engaging users in PMTT, (2) facilitating positive emotional experiences, (3) motivating them to use it in their daily lives, and (4) increasing their well-being. The results showed that Purpal enables users to immerse themselves in PMTT by serving as a source of self-reflection on their purchase intentions and future experiential values. Interacting with Purpal proved effective in fostering positive emotional experiences and well-being. Moreover, its potential for long-term use was well accepted.",Include,2,cog_model,Specific guiding questions on how to think about future purchase,0,,,0,,,2,psycho_ed,,"Custom | Desktop device with tangible interface with E-ink screen, RFID reader, Arduino Mega, SD card, and thermal printer; physical RFID cards",Mid,Intervention efficacy,Awareness,Low,Ongoing,,Nikki,
Speer2021,,4,"Samantha Speer, Emily Hamner, Michael Tasota, Lauren Zito, and Sarah K. Byrne-Houser. 2021. MindfulNest: Strengthening Emotion Regulation with Tangible User Interfaces. In ICMI 2021 - Proceedings of the 2021 International Conference on Multimodal Interaction, 103–111. https://doi.org/10.1145/3462244.3479917","Speer, S., Hamner, E., Tasota, M., Zito, L., & Byrne-Houser, S. K.",2021,MindfulNest: Strengthening Emotion Regulation with Tangible User Interfaces,ICMI 2021 - Proceedings of the 2021 International Conference on Multimodal Interaction,ACM,https://doi.org/10.1145/3462244.3479917,"Education, Learning, Children, Tangible, Embodied Interaction, Emotion Regulation","Child care programs provide an environment for children to develop their social and emotional skills. To provide additional support for teachers in nurturing this development, we created MindfulNest, a technology tool designed to support 3 to 5 year olds' development of emotion regulation strategies. We evaluated MindfulNest through a year-long test. We found that students of all ages did not associate particular emotion regulation skills with specific emotions. Younger students struggled to understand complex interactions and occasionally struggled to use the interface, however they were still able to use MindfulNest to regulate their emotions when guided by their teacher. Older students did not struggle to use MindfulNest or understand complex interactions and were able to successfully regulate their emotions by themselves and with teacher guidance.",Include,1,recommender,Do jumping jacks; give a toy a hug; stretch; dance ,0,,,2,when_task,when needing to calm down in class,0,,,TUIs + tablet app,Late,Intervention efficacy,Reminder/recommender,Moderate,Ongoing,"The system includes various activities: one is based on BF and the other on movement, but the dominant mechanism seems to be reminder & recommender. We had originally rated it as 1 for BU, but upon discussing with Petr, we changed the rating to 0 as the system seems to include some BU type of activities, but doesn’t really provide much experiential support.",Nikki,
